Observation of the $B^0_s\rightarrow \chi_{c1}(3872)\pi^+\pi^-$ decay

The first observation of the $B^0_s \rightarrow \left( \chi_{c1}(3872) \rightarrow J/\psi\pi^+\pi^-\right) \pi^+ \pi^-$ decay is reported using proton-proton collision data, corresponding to integrated luminosities of 1, 2 and 6fb$^{-1}$, collected by the LHCb experiment at centre-of-mass energies of 7, 8 and 13TeV, respectively. The ratio of branching fractions relative to the $B^0_s \rightarrow \left( \psi(2S) \rightarrow J\psi\pi^+\pi^- \right) \pi^+ \pi^-$ decay is measured to be $$ \frac{ \mathcal{B} \left( B^0_s \rightarrow \chi_{c1}(3872) \pi^+\pi^-\right) \times \mathcal{B} \left( \chi_{c1}(3872) \rightarrow J\psi\pi^+\pi^-\right)} { \mathcal{B} \left( B^0_s \rightarrow \psi(2S) \pi^+ \pi^- \right) \times \mathcal{B} \left( \psi(2S) \rightarrow J\psi\pi^+\pi^-\right) } = \left( 6.8 \pm 1.1 \pm 0.2 \right) \times 10^{-2} , $$ where the first uncertainty is statistical and the second systematic. The mass spectrum of the $\pi^+\pi^-$ system recoiling against the $\chi_{c1}(3872)$ meson exhibits a large contribution from $B^0_s \rightarrow \chi_{c1}(3872) \left( f_0(980) \rightarrow \pi^+ \pi^-\right)$ decays.

==> figs/Fig1a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -72.2891564642783,
  "fX2" : 5.49084337387359,
  "fY2" : 530.120482982191,
  "fXtoAbsPixelk" : -24270.2510254321,
  "fXtoPixelk" : -24270.2510254321,
  "fXtoPixel" : 4601.88888207282,
  "fYtoAbsPixelk" : 682.000050346452,
  "fYtoPixelk" : 682.000050346452,
  "fYtoPixel" : -1.28649999809451,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 998,
  "fVtoAbsPixelk" : 775.00005,
  "fVtoPixelk" : 775,
  "fVtoPixel" : -775,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.17302074349429e-4,
  "fAbsPixeltoYk" : 530.120482982191,
  "fPixeltoYk" : -72.2891564642783,
  "fPixeltoY" : -0.77730276057609,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 500,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 500,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1c9503f0",
      "fTitle" : "A RooPlot of \"mBs_1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 500,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 384.441377411263, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[eps2_QYWfyt]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 42,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 5.5497302560752, 5.5497302560752, 5.46044234237332, 5.37115442867144, 5.28186651496956, 5.19257860126767, 5.10329068756579, 5.01400277386391, 4.92471486016202, 4.83542694646014, 4.74613903275826, 4.65685111905638, 4.56756320535449, 4.47827529165261, 4.38898737795073, 4.29969946424885, 4.21041155054696, 4.12112363684508, 4.0318357231432, 3.94254780944131, 3.85325989573943, 3.76397198203755, 3.67468406833567, 3.58539615463378, 3.4961082409319, 3.40682032723002, 3.31753241352814, 3.22824449982625, 3.13895658612436, 3.04966867242248, 2.9603807587206, 2.87109284501872, 2.78180493131684, 2.69251701761496, 2.60322910391307, 2.51394119021119, 2.4246532765093, 2.33536536280742, 2.33536536280742, 2.33536536280742, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[eps2_QYWfyt]26",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.10470328168273,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.10470328168273,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 5.5497302560752,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(nr_psi)_SB_psi_N]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 240,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.339375, 5.34, 5.340625, 5.34125, 5.341875, 5.3425, 5.343125, 5.34375, 5.344375, 5.345, 5.345625, 5.34625, 5.346875, 5.3471875, 5.3475, 5.3478125, 5.348125, 5.3484375, 5.34875, 5.3490625, 5.349375, 5.3496875, 5.35, 5.3503125, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.35265625, 5.3528125, 5.35296875, 5.353125, 5.35328125, 5.3534375, 5.35359375, 5.35375, 5.35390625, 5.3540625, 5.35421875, 5.354375, 5.35453125, 5.3546875, 5.355, 5.3553125, 5.355625, 5.3559375, 5.35625, 5.3565625, 5.356875, 5.3571875, 5.3575, 5.3578125, 5.358125, 5.35875, 5.359375, 5.36, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.36203125, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.3653125, 5.36546875, 5.365625, 5.36578125, 5.3659375, 5.36609375, 5.36625, 5.36640625, 5.3665625, 5.36671875, 5.366875, 5.36703125, 5.3671875, 5.36734375, 5.3675, 5.36765625, 5.3678125, 5.36796875, 5.368125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.37140625, 5.3715625, 5.37171875, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.373125, 5.3734375, 5.37375, 5.3740625, 5.374375, 5.375, 5.375625, 5.3759375, 5.37625, 5.3765625, 5.376875, 5.3771875, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.38015625, 5.3803125, 5.38046875, 5.380625, 5.38078125, 5.3809375, 5.38109375, 5.38125, 5.38140625, 5.3815625, 5.38171875, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.3840625, 5.384375, 5.3846875, 5.385, 5.3853125, 5.385625, 5.3859375, 5.38625, 5.3865625, 5.386875, 5.3871875, 5.3875, 5.3878125, 5.388125, 5.38875, 5.389375, 5.39, 5.390625, 5.39125, 5.391875, 5.3925, 5.393125, 5.39375, 5.394375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.405, 5.4075, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 0.0102446369820585, 0.0102446369820585, 0.013706522165264, 0.0187283943165865, 0.0262205883321659, 0.0377694849144899, 0.0458895388850603, 0.0562704848521442, 0.0697008441989596, 0.0873059665326379, 0.0981586210292348, 0.110721526261265, 0.125324563004818, 0.142373610732144, 0.162371089566563, 0.185942928946283, 0.213874265990745, 0.229775051423236, 0.247157114049839, 0.266187298695147, 0.287054610075593, 0.309973619682002, 0.335188470393213, 0.362977597161577, 0.393659308310888, 0.427598404626796, 0.465214054240753, 0.506989192577929, 0.553481781310195, 0.605338342191138, 0.633508316949539, 0.663310285949047, 0.694857806567434, 0.728273689824794, 0.763690867104553, 0.801253348844881, 0.84111728613065, 0.883452147559006, 0.928442025401169, 0.976287086976279, 1.02720518932993, 1.08143367781114, 1.13923139202504, 1.20088090596967, 1.26669103301233, 1.33699963081901, 1.41217674652593, 1.49262814845396, 1.53496924425563, 1.57879929766939, 1.62418092693404, 1.67117982086964, 1.71986491117423, 1.77030855562374, 1.82258673294472, 1.87677925018906, 1.93296996350489, 1.99124701326877, 2.05170307462069, 2.11443562452757, 2.1795472265893, 2.24714583490544, 2.38765942701953, 2.53300534073157, 2.68300098098505, 2.83743915567458, 2.99607915996191, 3.15864639466583, 3.32483223503186, 3.49429416512969, 3.66665619098509, 3.84150954313395, 4.01841367659088, 4.3764613489675, 4.73669642645605, 5.09462247000699, 5.27122718575752, 5.4454335417884, 5.61660897962443, 5.78411498520467, 5.94731095257605, 6.10555818242657, 6.1826279559353, 6.25822398147389, 6.33226879412001, 6.40468582662765, 6.47539954042802, 6.5443355561324, 6.61142078322418, 6.67658354862537, 6.73975372382262, 6.80086285023843, 6.85984426253496, 6.91663320954082, 6.97116697249282, 7.02338498029404, 7.07322892149047, 7.12064285267536, 7.16557330304225, 7.20796937481186, 7.24778283926919, 7.28496822815744, 7.31948292018634, 7.35128722242445, 7.38034444635811, 7.40662097841291, 7.430086344748, 7.45071327014835, 7.46847773085579, 7.48335900119552, 7.49533969387111, 7.50440579381905, 7.51054668553004, 7.51375517376227, 7.51402749759068, 7.51136333775349, 7.50576581727591, 7.49724149536941, 7.4858003546232, 7.47145578152283, 7.45422454034938, 7.43412674053007, 7.41118579753003, 7.3854283873908, 7.35688439503926, 7.32558685650822, 7.29157189522381, 7.25487865253218, 7.21554921265252, 7.17362852225777, 7.129164304898, 7.08220697049463, 7.03280952014552, 6.98102744649225, 6.92691862991307, 6.87054323081043, 6.81196357827489, 6.75124405541496, 6.68845098164506, 6.62365249223377, 6.55691841541762, 6.48832014738963, 6.41793052547511, 6.34582369980844, 6.27207500382601, 6.19676082388959, 6.04174603639977, 5.88140650771425, 5.7163778770093, 5.54730011000775, 5.37481343642023, 5.19955440235867, 5.02215207074571, 4.84322440014434, 4.48318909358149, 4.12404621093965, 3.94614697087365, 3.77002291011284, 3.5961328124948, 3.42490442162211, 3.25673326202076, 3.09198176108547, 2.93097866552217, 2.77401874316996, 2.62136275849966, 2.47323770776852, 2.32983729779625, 2.19132265060855, 2.05782321478026, 1.92943786321945, 1.86722262134206, 1.80691611881266, 1.74865638649749, 1.69237060868422, 1.63798867890079, 1.58544309470973, 1.53466885675824, 1.48560337190494, 1.43818636025233, 1.39235976592094, 1.34806767140874, 1.30525621538571, 1.22386958402628, 1.14780718378089, 1.07670449170688, 1.0102230449421, 0.94804849930046, 0.889888838295446, 0.835472720490068, 0.784547954078779, 0.736880088531809, 0.692251113974577, 0.650458259743625, 0.611312884267041, 0.574639449061695, 0.540274570228003, 0.508066141364422, 0.477872522317941, 0.449561788638184, 0.42301103701868, 0.398105742388786, 0.374739162666945, 0.332230827658281, 0.294767798258224, 0.261725048813397, 0.232558190750695, 0.206792660343228, 0.184014410425801, 0.163861889414378, 0.146019123253757, 0.130209743223545, 0.116191825662317, 0.10375342928406, 0.0828946865702214, 0.0664031947365265, 0.0533289501511335, 0.0429361900805173, 0.0346534020128634, 0.0280353808487903, 0.0184778479125031, 0.0122880748558475, 0.00824214785515265, 0.00379945834345935, 0.00180540867414416, 8.82284869987619e-4, 4.42523931678834e-4, 2.27387992167551e-4, 1.19506020402913e-4, 6.41448952554039e-5, 3.51159219976975e-5, 1.95834336772547e-5, 1.11131370874959e-5, 6.41076003753593e-6, 3.75583351052005e-6, 2.23284710996469e-6, 1.34594957710637e-6, 1.34594957710637e-6, 1.34594957710637e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(nr_psi)_SB_psi_N]27",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 242,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 240,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.26543024734975,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.26543024734975,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 7.51402749759068,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bkg1X_BS_psi_N)*(sig_psi)]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 42,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 28.9492260377395, 28.9492260377395, 28.8576912382328, 28.766156438726, 28.6746216392193, 28.5830868397125, 28.4915520402057, 28.4000172406989, 28.3084824411922, 28.2169476416854, 28.1254128421787, 28.0338780426719, 27.9423432431651, 27.8508084436583, 27.7592736441516, 27.6677388446448, 27.5762040451381, 27.4846692456313, 27.3931344461245, 27.3015996466177, 27.210064847111, 27.1185300476042, 27.0269952480975, 26.9354604485907, 26.8439256490839, 26.7523908495772, 26.6608560500704, 26.5693212505636, 26.4777864510569, 26.3862516515501, 26.2947168520433, 26.2031820525366, 26.1116472530298, 26.020112453523, 25.9285776540162, 25.8370428545095, 25.7455080550027, 25.653973255496, 25.653973255496, 25.653973255496, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bkg1X_BS_psi_N)*(sig_psi)]28",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 31.8441486415135,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 31.8441486415135,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 28.9492260377395,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(sig_psi)_SS_psi_N]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [5.299995, 5.3, 5.305, 5.31, 5.315, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.339375, 5.34, 5.340625, 5.34125, 5.341875, 5.3425, 5.343125, 5.34375, 5.344375, 5.345, 5.345625, 5.34625, 5.346875, 5.3471875, 5.3475, 5.3478125, 5.348125, 5.3484375, 5.34875, 5.3490625, 5.349375, 5.3496875, 5.35, 5.3503125, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.35265625, 5.3528125, 5.35296875, 5.353125, 5.35328125, 5.3534375, 5.35359375, 5.35375, 5.35390625, 5.3540625, 5.35421875, 5.354375, 5.35453125, 5.3546875, 5.355, 5.3553125, 5.355625, 5.3559375, 5.35625, 5.3565625, 5.356875, 5.3571875, 5.3575, 5.3578125, 5.358125, 5.35875, 5.359375, 5.36, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.36203125, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.3653125, 5.36546875, 5.365625, 5.36578125, 5.3659375, 5.36609375, 5.36625, 5.36640625, 5.3665625, 5.36671875, 5.366875, 5.36703125, 5.3671875, 5.36734375, 5.3675, 5.36765625, 5.3678125, 5.36796875, 5.368125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.37140625, 5.3715625, 5.37171875, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.373125, 5.3734375, 5.37375, 5.3740625, 5.374375, 5.375, 5.375625, 5.3759375, 5.37625, 5.3765625, 5.376875, 5.3771875, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.38015625, 5.3803125, 5.38046875, 5.380625, 5.38078125, 5.3809375, 5.38109375, 5.38125, 5.38140625, 5.3815625, 5.38171875, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.3840625, 5.384375, 5.3846875, 5.385, 5.3853125, 5.385625, 5.3859375, 5.38625, 5.3865625, 5.386875, 5.3871875, 5.3875, 5.3878125, 5.388125, 5.38875, 5.389375, 5.39, 5.390625, 5.39125, 5.391875, 5.3925, 5.393125, 5.39375, 5.394375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.405, 5.4075, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.480005],
      "fY" : [0, 0.407668840654076, 0.545428989850826, 0.745266309750792, 1.04340611242372, 1.50297586475318, 1.82610034383704, 2.23919338117016, 2.77363291612611, 3.47420042514698, 3.90606434422925, 4.40598493879575, 4.98708928341031, 5.66552869843567, 6.46129618406833, 7.39929959491089, 8.51078219900667, 9.1435283640592, 9.83521957103643, 10.5924951412077, 11.4228762130731, 12.3349013137719, 13.3382857162361, 14.4441092912723, 15.6650386063303, 17.015590321553, 18.512444558109, 20.174818953991, 22.0249166959299, 24.0884650765767, 25.2094438844275, 26.3953652765193, 27.6507480859377, 28.9804793795714, 30.3898489478797, 31.8845874544746, 33.4709086804642, 35.1555563559234, 36.9458561365017, 38.8497733585084, 40.8759772924471, 43.0339127144902, 45.3338797301395, 47.7871229168631, 50.4059310055993, 53.2037484984063, 56.1953008255051, 59.3967348841677, 61.081630646479, 62.8257770805877, 64.6316659785264, 66.5019113211683, 68.4392561344954, 70.4465797797463, 72.5269057080616, 74.6834097126267, 76.9194287138961, 79.2384701162989, 81.6442217778769, 84.1405626376456, 86.7315740489941, 89.4215518715689, 95.0130641226727, 100.796870834474, 106.765705930573, 112.911324534597, 119.224148184906, 125.693249649034, 132.306347701584, 139.049812472369, 145.908681886318, 152.866689620496, 159.906304896235, 174.154235765069, 188.489210899852, 202.732301745321, 209.760002175327, 216.692263740285, 223.503914793737, 230.169546696272, 236.663667564998, 242.960861388738, 246.027728986956, 249.035951156599, 251.982445305757, 254.864164564107, 257.678102995876, 260.421300793, 263.090849436004, 265.683896810103, 268.197652263974, 270.629391598705, 272.976461974471, 275.236286722619, 277.406370050908, 279.484301630023, 281.4677610495, 283.354522131503, 285.142457091347, 286.829540533822, 288.413853274837, 289.893585978289, 291.267042598528, 292.53264361923, 293.688929080043, 294.734561382872, 295.668327870264, 296.489143168937, 297.196051292097, 297.788227494874, 298.264979877788, 298.625750733944, 298.870117636236, 298.997794261593, 299.008630950058, 298.902614997122, 298.679870678545, 298.340659007593, 297.885377225336, 297.314558025422, 296.628868515436, 295.829108917669, 294.916211012871, 293.891236331182, 292.755374095168, 291.509938920586, 290.156368281041, 288.696219743408, 287.131167981458, 285.463001575701, 283.693619608004, 281.825028060061, 279.859336025257, 277.798751743953, 275.645578472647, 273.402210197731, 271.071127205049, 268.654891516783, 266.156142207294, 263.577590609937, 260.922015426999, 258.192257755075, 255.391216038299, 252.521840961929, 249.587130298822, 246.590123721306, 240.421559738913, 234.041106250447, 227.474057493908, 220.745879875256, 213.882050305419, 206.907899112443, 199.848458842901, 192.728320163244, 178.401294590931, 164.10978159226, 157.030567650569, 150.021994112298, 143.102317541882, 136.288559307561, 129.596458671276, 123.0404378479, 116.633578783498, 110.387611289819, 104.312912069296, 98.4185140726522, 92.7121255510195, 87.2001580960955, 81.8877629055772, 76.7788744677122, 74.303119048405, 71.9033188394647, 69.584966557062, 67.3451646171166, 65.181123245405, 63.0901562910683, 61.0696772094737, 59.1171952072996, 57.2303115430415, 55.4067159764128, 53.6441833604159, 51.9405703701082, 48.7019203614113, 45.6751395609093, 42.8457223647745, 40.2002001881403, 37.7260642100368, 35.4116941043638, 33.2462922753419, 31.2198231559551, 29.3229571647033, 27.5470189494995, 25.8839395781372, 24.3262123628678, 22.8668520322725, 21.4993569870226, 20.2176743976736, 19.0161679222966, 17.8895878397124, 16.8330434106444, 15.8419772942268, 14.9121418611181, 13.2205910837244, 11.7298101229488, 10.4149270888514, 9.25427891432184, 8.22898109962669, 7.32255730420782, 6.52062016467113, 5.81059600202865, 5.18148716784901, 4.62366669938552, 4.1287007342664, 3.2986606386979, 2.64240826311127, 2.12213974194362, 1.70857658137443, 1.3789763608066, 1.11562285983757, 0.735296218837702, 0.488984162067137, 0.327983008719008, 0.151193329807993, 0.0718433325050115, 0.035109106423624, 0.0176095276489675, 0.00904853918278883, 0.00475554974511637, 0.00255254286983952, 0.00139738159920859, 7.79291224980846e-4, 4.42229404558066e-4, 2.55105878011172e-4, 1.49457349792377e-4, 8.88525571253778e-5, 5.35598972065816e-5, 5.35598972065816e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(sig_psi)_SS_psi_N]29",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 5.281994,
          "fXmax" : 5.498006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 328.909494045064,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 328.909494045064,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 299.008630950058,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 239,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.339375, 5.34, 5.340625, 5.34125, 5.341875, 5.3425, 5.343125, 5.34375, 5.344375, 5.345, 5.345625, 5.34625, 5.346875, 5.3471875, 5.3475, 5.3478125, 5.348125, 5.3484375, 5.34875, 5.3490625, 5.349375, 5.3496875, 5.35, 5.3503125, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.35265625, 5.3528125, 5.35296875, 5.353125, 5.35328125, 5.3534375, 5.35359375, 5.35375, 5.35390625, 5.3540625, 5.35421875, 5.354375, 5.35453125, 5.3546875, 5.355, 5.3553125, 5.355625, 5.3559375, 5.35625, 5.3565625, 5.356875, 5.3571875, 5.3575, 5.3578125, 5.358125, 5.35875, 5.359375, 5.36, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.3653125, 5.36546875, 5.365625, 5.36578125, 5.3659375, 5.36609375, 5.36625, 5.36640625, 5.3665625, 5.36671875, 5.366875, 5.36703125, 5.3671875, 5.36734375, 5.3675, 5.36765625, 5.3678125, 5.36796875, 5.368125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.37140625, 5.3715625, 5.37171875, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.373125, 5.3734375, 5.37375, 5.3740625, 5.374375, 5.375, 5.375625, 5.3759375, 5.37625, 5.3765625, 5.376875, 5.3771875, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.38015625, 5.3803125, 5.38046875, 5.380625, 5.38078125, 5.3809375, 5.38109375, 5.38125, 5.38140625, 5.3815625, 5.38171875, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.3840625, 5.384375, 5.3846875, 5.385, 5.3853125, 5.385625, 5.3859375, 5.38625, 5.3865625, 5.386875, 5.3871875, 5.3875, 5.3878125, 5.388125, 5.38875, 5.389375, 5.39, 5.390625, 5.39125, 5.391875, 5.3925, 5.393125, 5.39375, 5.394375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.405, 5.4075, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 34.9168697714509, 34.9168697714509, 34.8772690926222, 34.9013055714648, 35.0261148549447, 35.3164107906478, 35.5572439670979, 35.8903065937938, 36.3477651314922, 36.9755264062425, 37.3730373015192, 37.8403151230156, 38.3908168260715, 39.041099610522, 39.8116588966869, 40.728028468607, 41.8222367314451, 42.4482808427791, 43.1347512732318, 43.8884541888973, 44.7170997329921, 45.6294410041462, 46.6354374181705, 47.746447280824, 48.9754554678803, 50.3373434402679, 51.8492104872867, 53.5307571823548, 55.4047446738748, 57.4975467762515, 58.6353941392851, 59.8398160808009, 61.1154449912622, 62.4672907485777, 63.9007760745902, 65.4217756433499, 67.0366593870497, 68.7523405043617, 70.5763287432066, 72.5167896072129, 74.5826102239297, 76.7834727148786, 79.1299360251661, 81.6335273062589, 84.3068441024622, 87.1636687735004, 90.2190967967305, 93.4896808377456, 95.2112669860708, 96.9935927638054, 98.839212581221, 100.750806108011, 102.731185301855, 104.783301881767, 106.910255277616, 109.115301089637, 111.401860094435, 113.773527836814, 116.234084849956, 118.787507549844, 121.437979853466, 124.189905574569, 129.910629998212, 135.82848120415, 141.936010520926, 148.224765880065, 154.684928115086, 161.305295394341, 168.073277867683, 174.974903148989, 181.994833169219, 189.11639283597, 196.32161082559, 210.904986527649, 225.57759390077, 240.156007950639, 247.349011676819, 254.444178178233, 261.415703249946, 268.237539738485, 274.883555155007, 281.327694789022, 287.544148936355, 290.559037188372, 293.507522769441, 296.386524205223, 299.193007308264, 301.923990468572, 304.576549898284, 307.147824817564, 309.635022568923, 312.035423647198, 314.346386632564, 316.565353014018, 318.689851891146, 320.717504542031, 322.646028845431, 324.473243545855, 326.197072350312, 327.815547845996, 329.326815228549, 330.729135831029, 332.020890444181, 333.20058241914, 334.266840544236, 335.218421688176, 336.054213202461, 336.773235076541, 337.374641839869, 337.857724205671, 338.221910451988, 338.466767536202, 338.592001940005, 338.59746024251, 338.483129419949, 338.249136871107, 337.89575016846, 337.423376535669, 336.832562052867, 336.12399059192, 335.298482484546, 334.356992926961, 333.300610125344, 332.130553187191, 330.84816976429, 329.454933453673, 327.952440963561, 326.342409051943, 324.626671246003, 322.807174351159, 320.885974759024, 318.865234564084, 316.747217499339, 314.534284701666, 312.22889031786, 309.833576962854, 307.35097104194, 304.783777948894, 302.134777152338, 299.406817182796, 296.602810533056, 293.725728484578, 290.778595872753, 287.764485803876, 284.686514336636, 278.351634147178, 271.799539710451, 265.056160903631, 258.147604098402, 251.099986435402, 243.939274788789, 236.691130768058, 229.380762998225, 214.671099280198, 199.997840559733, 192.729425958401, 185.533426939794, 178.428558852184, 171.432270807414, 164.560697591953, 157.828623848066, 151.249460268525, 144.835231432919, 138.59657480815, 132.542750341199, 126.681659990019, 121.019876468332, 115.562680422409, 110.314105213408, 107.770483842436, 105.304726421178, 102.922463696673, 100.620725269126, 98.3966512578433, 96.2474880095277, 94.1705839801939, 92.1633857833788, 90.2234343976803, 88.3483615269324, 86.5358861066356, 84.783810950517, 81.4524728908851, 78.3383282705622, 75.4265069627779, 72.7032019198034, 70.1555899764827, 67.7717587902291, 65.5406394238263, 63.4519441184527, 61.4961088420783, 59.6642402327418, 57.948066587573, 56.3398925772515, 54.8325573918753, 53.4193960482162, 52.0942036104281, 50.851202096429, 49.6850098605896, 48.5906132603265, 47.5633404297034, 46.5988369972973, 44.8421750457439, 43.2913282164171, 41.9207995937238, 40.7083817219805, 39.6347155377268, 38.6829106532394, 37.8382181535402, 37.0877483855861, 36.4202273322251, 35.8257861070493, 35.2957789064009, 34.3996743898164, 33.6817248440939, 33.1031764000387, 32.6340148010967, 32.2509261141591, 31.9357489137238, 31.4554533831833, 31.1125401967518, 30.8570817597986, 30.4950266781673, 30.2328599179863, 30.0143798548922, 29.8156178019705, 29.6260189643562, 29.4407953797381, 29.257714298529, 29.0757073950765, 28.8942510590053, 28.7130828136796, 28.5320682745674, 28.351137257904, 28.1702524169163, 27.9893935241502, 27.9893935241502, 27.9893935241502, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mpsi_1|aux2_rng2_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]30",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 241,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 239,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 372.457206266761,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 372.457206266761,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 338.59746024251,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_X_Sim_draw_N]_Cut[sample==sample::N]",
      "fTitle" : "Histogram of ds_1000_plot__mBs_1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [46, 41, 25, 43, 39, 37, 32, 29, 39, 59, 95, 182, 289, 347, 259, 155, 82, 53, 51, 30, 34, 30, 26, 37, 30, 30, 34, 31, 28, 25, 24, 24, 35, 30, 30, 25],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng2_X_Sim_draw_N]_Cut[sample==sample::N]3006",
        "fTitle" : "Histogram of ds_1000_plot__mBs_1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 17.2218490165392,
          "fXmax" : 400.834570889327,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 400.834570889327,
        "fMinimum" : 17.2218490165392,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [6.75758099479102, 6.37689760804177, 4.96633466721007, 6.53183400521367, 6.21810171113267, 6.05514266189532, 5.62713531718605, 5.35393156485154, 6.21810171113267, 7.65931221775091, 9.72961193969476, 13, 16.507351351695, 18.1346451535842, 15.6012421881046, 11.9599357943771, 9.03688356534234, 7.2570651471718, 7.11793294252879, 5.44652245543606, 5.80212840935486, 5.44652245543606, 5.06601492135562, 6.05514266189532, 5.44652245543606, 5.44652245543606, 5.80212840935486, 5.53756532580577, 5.25971089793461, 4.96633466721007, 4.86461220384528, 4.86461220384528, 5.88767477058538, 5.44652245543606, 5.44652245543606, 4.96633466721007],
      "fEYhigh" : [7.83148891411209, 7.45518517410131, 6.06658917312032, 7.60827827535264, 7.29837245259718, 7.13755508118677, 6.71575340007623, 6.44701964227479, 7.29837245259718, 8.72456484475691, 10.7810214031256, 14, 17.507351351695, 19.1346451535842, 16.6012421881046, 12.9599357943771, 10.092223353418, 8.32591576152109, 8.18812173724121, 6.53804637266794, 6.88810053038505, 6.53804637266794, 6.16432406860527, 7.13755508118677, 6.53804637266794, 6.53804637266794, 6.88810053038505, 6.62760123878468, 6.35444601200602, 6.06658917312032, 5.96693206711369, 5.96693206711369, 6.97240965830357, 6.53804637266794, 6.53804637266794, 6.06658917312032],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 366.134645153584,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 2406,
      "_rawEntries" : 4101
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 15.53106,
  "fWindowTopX" : 10,
  "fWindowTopY" : 32,
  "fWindowWidth" : 1000,
  "fWindowHeight" : 800,
  "fCw" : 998,
  "fCh" : 775,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.66566265061214,
  "fY1" : -43.373493878567,
  "fX2" : 3.70180722897893,
  "fY2" : 318.072289789315,
  "fXtoAbsPixelk" : -101213.833133688,
  "fXtoPixelk" : -101213.833133688,
  "fXtoPixel" : 27611.3332924366,
  "fYtoAbsPixelk" : 682.000050346452,
  "fYtoPixelk" : 682.000050346452,
  "fYtoPixel" : -2.14416666349086,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 998,
  "fVtoAbsPixelk" : 775.00005,
  "fVtoPixelk" : 775,
  "fVtoPixel" : -775,
  "fAbsPixeltoXk" : 3.66566265061214,
  "fPixeltoXk" : 3.66566265061214,
  "fPixeltoX" : 3.6217012391572e-5,
  "fAbsPixeltoYk" : 318.072289789315,
  "fPixeltoYk" : -43.373493878567,
  "fPixeltoY" : -0.466381656345654,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.67,
  "fUymin" : 0,
  "fUxmax" : 3.7,
  "fUymax" : 300,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.67,
      "fY1" : 0,
      "fX2" : 3.7,
      "fY2" : 300,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_56094670",
      "fTitle" : "A RooPlot of \"mpsi_1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 3.67,
        "fXmax" : 3.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 300,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 253.618689404316, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[eps2_QYWfyt]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [3.668999, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.683, 3.684, 3.685, 3.686, 3.687, 3.688, 3.689, 3.69, 3.691, 3.692, 3.693, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.7, 3.701, 3.701001],
      "fY" : [0, 1.81682964301038, 1.81682964301038, 1.83466964709503, 1.85260484199483, 1.87063520199066, 1.88876069914325, 1.90698130329864, 1.92529698209373, 1.94370770096176, 1.96221342313789, 1.98081410966467, 1.9995097193976, 2.0183002090106, 2.03718553300158, 2.05616564369795, 2.07524049126212, 2.09441002369701, 2.11367418685164, 2.13303292442656, 2.15248617797943, 2.17203388693052, 2.19167598856823, 2.21141241805463, 2.23124310843093, 2.25116799062307, 2.27118699344719, 2.29130004361517, 2.31150706574013, 2.33180798234197, 2.3522027138529, 2.37269117862294, 2.39327329292543, 2.39327329292543, 2.39327329292543, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[eps2_QYWfyt]11",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6657988,
          "fXmax" : 3.7042012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.63260062221798,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.63260062221798,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 2.39327329292543,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(nr_psi)_SB_psi_N]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [3.668999, 3.669, 3.67, 3.671, 3.672, 3.673, 3.674, 3.675, 3.676, 3.677, 3.678, 3.679, 3.68, 3.681, 3.682, 3.683, 3.684, 3.685, 3.686, 3.687, 3.688, 3.689, 3.69, 3.691, 3.692, 3.693, 3.694, 3.695, 3.696, 3.697, 3.698, 3.699, 3.7, 3.7, 3.701, 3.701001],
      "fY" : [0, 2.835557471917, 2.835557471917, 2.79258967507012, 2.74900970505162, 2.70481650899504, 2.66000905234129, 2.61458631879866, 2.56854731030276, 2.52189104697661, 2.47461656709048, 2.42672292702193, 2.37820920121577, 2.32907448214412, 2.27931788026624, 2.22893852398861, 2.17793555962487, 2.12630815135587, 2.07405548118952, 2.02117674892083, 1.96767117209197, 1.91353798595208, 1.85877644341739, 1.80338581503108, 1.74736538892342, 1.69071447077158, 1.63343238375968, 1.57551846853875, 1.51697208318678, 1.45779260316858, 1.39797942129584, 1.33753194768703, 1.27644960972754, 1.27644960972754, 1.27644960972754, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(nr_psi)_SB_psi_N]12",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6657988,
          "fXmax" : 3.7042012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.1191132191087,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.1191132191087,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 2.835557471917,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bkg1X_BS_psi_N)*(sig_psi)]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 218,
      "fX" : [3.668999, 3.669, 3.67, 3.671, 3.672, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.67625, 3.6765, 3.67675, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.678875, 3.679, 3.679125, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.6879375, 3.688, 3.688125, 3.68825, 3.688375, 3.6885, 3.68875, 3.688875, 3.689, 3.689125, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.693375, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.69575, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.7, 3.7, 3.701, 3.701001],
      "fY" : [0, 0.0684316719151267, 0.0684316719151267, 0.0800655163973762, 0.102406338732951, 0.139085445384464, 0.1647819420916, 0.196998576982975, 0.237430539980788, 0.288294010007115, 0.35248405685936, 0.433786754874736, 0.482350331297262, 0.53716391868641, 0.599094114597918, 0.669135723794798, 0.748431616038014, 0.838295799978663, 0.940240247092997, 1.05600608800621, 1.18759990543743, 1.33733596521887, 1.50788535808817, 1.6019112242328, 1.70233317058039, 1.80961242159959, 1.92424496136117, 2.04676422229184, 2.17774397933304, 2.31780146350053, 2.46760070747314, 2.6278561370199, 2.79933642156079, 2.98286859397645, 3.17934244921718, 3.38971522775709, 3.6150165819769, 3.85635381712527, 4.11491738584916, 4.39198659315683, 4.68893544233916, 5.00723850849259, 5.17488759188857, 5.3484766545917, 5.52822077789899, 5.71434230082509, 5.90707092431116, 6.10664378403562, 6.31330548012993, 6.5273080480974, 6.74891085590386, 6.97838040149705, 7.2159899754374, 7.4620191463223, 7.7167530031298, 7.98048105989868, 8.25349569104317, 8.53608989168695, 8.82855404455876, 9.13117119078788, 9.44420996103265, 9.76791371104051, 10.1024832567175, 10.4480484039533, 10.8046196335325, 11.1720075251532, 11.5497119576592, 11.936870184941, 12.3324296444985, 12.7354288154752, 13.1450939961725, 13.5607904263569, 14.4080853419648, 15.2731819228685, 16.15203130347, 17.0404497181834, 18.8282162385174, 19.7181369602175, 20.5988098797714, 21.465088564598, 22.3117230407012, 22.7260164856565, 23.1334077376526, 23.5332334251668, 23.9248333475633, 24.3075522330306, 24.6807415216329, 25.0437611570412, 25.3959813830983, 25.7367845421262, 26.0655668588908, 26.381740206386, 26.6847338500439, 26.9739961512884, 27.2489962380622, 27.5092256303963, 27.7541998005941, 27.9834596750328, 28.196573070424, 28.3931360519659, 28.5727742104176, 28.7351438547368, 28.8799331098419, 29.0068629172239, 29.1156879354752, 29.2061973328329, 29.2782154703284, 29.3316024732153, 29.3662546856301, 29.3821050080608, 29.3791231160408, 29.3573155580823, 29.3167257334682, 29.2574337491469, 29.1795561568814, 29.0832455723139, 28.9686901760297, 28.8361131008661, 28.6857717080896, 28.5179567533252, 28.3329914493999, 28.1312304295484, 27.9130586125665, 27.6788899796961, 27.4291662673281, 27.1643555776592, 26.8849509193251, 26.5914686825042, 26.2844470510024, 25.9644443651209, 25.6320374399689, 25.2878198419177, 24.9324001382872, 24.5664001248676, 24.1904530339953, 23.8052017390862, 23.411296960008, 23.0093954719461, 22.6001583340977, 22.1842491423433, 21.7623323085856, 20.9031274262475, 20.0278127931608, 19.141568817507, 18.2494427154785, 16.4668464838367, 15.5855083163034, 14.7165401549289, 13.8640227569875, 13.0320320588039, 12.6251105601572, 12.2251205618988, 11.8329165844323, 11.4495273853211, 11.0759628191403, 10.7129380430361, 10.360809343078, 10.019671284537, 9.68945769251304, 9.37000676199653, 9.06109944876605, 8.76248234353981, 8.47388178255629, 8.19501287061478, 7.92558543488206, 7.66530805483067, 7.41389083787192, 7.17104735457092, 6.93649599682156, 6.70996092599138, 6.4911727276501, 6.27986885397696, 6.07579390596862, 5.87869979716009, 5.68834582983008, 5.50449870199152, 5.32693246302532, 5.15542843188455, 4.82976791777132, 4.52590831315447, 4.24234803653164, 3.97768723719207, 3.73062201907017, 3.49993863637688, 3.28450779279912, 3.08327912651811, 2.89527593267525, 2.71959014990991, 2.55537762361831, 2.40185365068621, 2.25828880145652, 2.12400501096999, 1.99837193031118, 1.88080352528254, 1.77075490918167, 1.66771939731494, 1.57122576930085, 1.48083572582123, 1.31676380586449, 1.17257010826167, 1.04571341801301, 0.933990764597817, 0.835490934361815, 0.748554506022288, 0.671739490374074, 0.603791780093598, 0.543619725452796, 0.490272248567536, 0.400839071200265, 0.330040872280149, 0.273709151233303, 0.228642792206389, 0.192374226716963, 0.163017513023381, 0.119681358486478, 0.119681358486478, 0.119681358486478, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bkg1X_BS_psi_N)*(sig_psi)]13",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 220,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 218,
          "fXmin" : 3.6657988,
          "fXmax" : 3.7042012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 32.3203155088669,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 32.3203155088669,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 29.3821050080608,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(sig_psi)_SS_psi_N]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 216,
      "fX" : [3.669999, 3.67, 3.671, 3.672, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.67625, 3.6765, 3.67675, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.678875, 3.679, 3.679125, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.6879375, 3.688, 3.688125, 3.68825, 3.688375, 3.6885, 3.68875, 3.688875, 3.689, 3.689125, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.693375, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.69575, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.7, 3.7, 3.700001],
      "fY" : [0, 0.418408834943097, 0.489541151011078, 0.626138682292971, 0.850404170060784, 1.00751915714874, 1.20449994533415, 1.45171136161168, 1.7627036936604, 2.15517814250481, 2.65228373999094, 2.9492139312746, 3.28435829640117, 3.66301543561691, 4.09126784099367, 4.57610331206629, 5.12555603554136, 5.74887059373204, 6.4566927069018, 7.2612911376606, 8.17681590227288, 9.21959873620978, 9.79449705459201, 10.4085026516805, 11.0644355724513, 11.7653283910236, 12.5144426503927, 13.3152865580603, 14.1716340231385, 15.0875451121394, 16.067388007884, 17.1158625528207, 18.2380254386005, 19.4393171003037, 20.7255903522826, 22.1031407539027, 23.5787386541272, 25.1596627864891, 26.8537351507006, 28.66935675612, 30.61554353398, 31.6405931301668, 32.7019612869256, 33.8009630666007, 34.9389579070882, 36.1173502589952, 37.3375900308239, 38.6011727706616, 39.9096394883702, 41.2645760263729, 42.6676118216352, 44.1204178429028, 45.6247034444536, 47.1822117335916, 48.7947128735803, 50.4639945167537, 52.1918481106231, 53.9800491298453, 55.830328160651, 57.7443276799464, 59.7235356273349, 61.769179842893, 63.8820539932015, 66.0622221604724, 68.3085261802815, 70.6179081833059, 72.9850931180321, 75.403645346735, 77.8676858837034, 80.3724841178439, 82.9141589619016, 88.0947379039501, 93.3841608041844, 98.7576718574291, 104.189690445302, 115.120554561131, 120.561758640144, 125.946419279351, 131.243069866872, 136.419610711999, 138.952707343678, 141.443602193143, 143.888239236362, 146.282581836919, 148.622623494497, 150.904398746912, 153.123994125219, 155.277559138372, 157.361317268535, 159.371576878704, 161.304742009166, 163.157323042044, 164.925947117264, 166.607368346589, 168.198477752764, 169.696312808888, 171.098066620808, 172.401096708791, 173.602933311613, 174.701287194919, 175.694056943318, 176.579335672382, 177.355417146647, 178.02080128567, 178.574199009853, 179.014536417386, 179.340958278111, 179.552830813428, 179.649743759672, 179.631511705258, 179.498174689472, 179.249998066689, 178.887471631384, 178.411308011001, 177.822440336811, 177.122019193292, 176.311408871975, 175.392182945808, 174.366119169431, 173.235193749163, 172.001575003772, 170.667616425731, 169.235849202785, 167.70897422479, 166.08985358892, 164.38150167672, 162.587075830498, 160.709866644401, 158.753287954575, 156.720866556887, 154.616231668729, 152.443104227151, 150.205286051468, 147.906648886981, 145.551123427027, 143.142688340171, 140.685359318743, 138.183178248624, 135.64020252563, 133.060494534944, 127.807094994416, 122.455196296213, 117.036472787769, 111.581784446454, 100.682532804901, 95.2938046685216, 89.9807099299584, 84.7681993882932, 79.6811943660831, 77.1931717093628, 74.7475300280119, 72.3494940794621, 70.0053539519374, 67.7212841559285, 65.5016573460847, 63.3486519470314, 61.2628461551474, 59.2438353600805, 57.2906302444043, 55.4018915154358, 53.576069763678, 51.8114917385377, 50.1064155175152, 48.4590669093087, 46.8676640938928, 45.3304345934531, 43.8456271047874, 42.4115198035374, 41.0264261413897, 39.688698849255, 38.3967326422596, 37.1489659452374, 35.9438818937618, 34.7800088000849, 33.6559201958788, 32.5702345609695, 31.5216148232163, 29.5304427170301, 27.6725669762227, 25.9388065454524, 24.3206023775911, 22.8099821168796, 21.3995246095263, 20.0823250475461, 18.8519612487452, 17.7024613885206, 16.6282733462632, 15.6242357437047, 14.6855507042682, 13.8077583075038, 12.9867126899293, 12.2185597362215, 11.4997162826353, 10.8268507517891, 10.1968651432043, 9.60687829432411, 9.05421033043644, 8.0510324311573, 7.16939509377116, 6.39376067645763, 5.71065965109939, 5.10840636606707, 4.57685469302349, 4.10718793925241, 3.69173817016353, 3.32383075867115, 2.99765057008246, 2.45083313160296, 2.01795474214938, 1.67352811754809, 1.39798081250832, 1.17622547895007, 0.996730984214878, 0.731762594239135, 0.731762594239135, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]_Comp[(Bpsi)*(sig_psi)_SS_psi_N]14",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 218,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 216,
          "fXmin" : 3.6669988,
          "fXmax" : 3.7030012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 197.614718135639,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 197.614718135639,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 179.649743759672,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]",
      "fTitle" : "Projection of Fit2D psi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 218,
      "fX" : [3.668999, 3.669, 3.67, 3.671, 3.672, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.67625, 3.6765, 3.67675, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.678875, 3.679, 3.679125, 3.67925, 3.679375, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.6811875, 3.68125, 3.6813125, 3.681375, 3.6814375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.683125, 3.68325, 3.683375, 3.6835, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.6843125, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.685375, 3.6854375, 3.6855, 3.6855625, 3.685625, 3.6856875, 3.68575, 3.6858125, 3.685875, 3.6859375, 3.686, 3.6860625, 3.686125, 3.6861875, 3.68625, 3.6863125, 3.686375, 3.6864375, 3.6865, 3.6865625, 3.686625, 3.6866875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.6876875, 3.68775, 3.6878125, 3.687875, 3.6879375, 3.688, 3.688125, 3.68825, 3.688375, 3.6885, 3.68875, 3.688875, 3.689, 3.689125, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.6906875, 3.69075, 3.6908125, 3.690875, 3.6909375, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.692875, 3.693, 3.693125, 3.69325, 3.693375, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.69525, 3.6955, 3.69575, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.7, 3.7, 3.701, 3.701001],
      "fY" : [0, 5.13922762178561, 5.13922762178561, 5.19686598957361, 5.33015956807237, 5.56494132643095, 5.7344767866842, 5.95026827380167, 6.22437567439588, 6.57256532576482, 7.01543337042721, 7.57991478726216, 7.91839616576332, 8.301309074879, 8.73481869677865, 9.22600231272684, 9.78299057651128, 10.4151316680437, 11.1331821257298, 11.9495287851364, 12.878446976333, 13.9364009662187, 15.1423935658667, 15.8076356348576, 16.5183728589475, 17.2778865057064, 18.0897051314537, 18.9576237097445, 19.8857242211591, 20.8783978039663, 21.9403685555019, 23.0767190825044, 24.2929178949948, 25.5948487156613, 26.9888417726945, 28.4817071190851, 30.0807699647471, 31.7939079620645, 33.6295902953925, 35.5969182676315, 37.7056668896139, 39.966326665856, 41.1571072228058, 42.3901442601686, 43.6669679213605, 44.9891599830667, 46.3583545966105, 47.7762388059478, 49.2445527590728, 50.7650895011264, 52.3396942422735, 53.9702629172036, 55.6587397849992, 57.4071137683122, 59.2174130632016, 61.0916973467468, 63.0320466454734, 65.040545401794, 67.119259472872, 69.2702024858454, 71.4952855480572, 73.7962399546367, 76.1744943613453, 78.6309722404325, 81.1657481546744, 83.7774745191242, 86.4625933430824, 89.2149668287064, 92.0271067755512, 94.8921726768294, 97.8046602195299, 100.760053555945, 106.783965340004, 112.934514482165, 119.18289630991, 125.499346437531, 138.209978510233, 144.537091618989, 150.798405210009, 156.957306237111, 162.976445033874, 165.92181374303, 168.818076406567, 171.660513628714, 174.444428572207, 177.165159464705, 179.818092283875, 182.39867350423, 184.902422878354, 187.324946230522, 189.661948148285, 191.909244544709, 194.062775067141, 196.118615216718, 198.072988232935, 199.922276658359, 201.663033438179, 203.291992604411, 204.806079493824, 206.202420410181, 207.478351709678, 208.631428285672, 209.659431378445, 210.560375693813, 211.33251580972, 211.974351814593, 212.48463416745, 212.862367763175, 213.106815167099, 213.217499015837, 213.194203573131, 213.036975426571, 212.746123329609, 212.322217183463, 211.766086167132, 211.078816027324, 210.261745528898, 209.316462096015, 208.244796662686, 207.048817738969, 205.730824743807, 204.293340628997, 202.739103805606, 201.071059442414, 199.292350165466, 197.406306173927, 195.416434857777, 193.326409949299, 191.140060226242, 188.86135786485, 186.494406475899, 184.043428842949, 181.512754470168, 178.90680697246, 176.23009132726, 173.487181101122, 170.682705682275, 167.821337538036, 164.907779613281, 161.946752899508, 158.942984193601, 152.826085759697, 146.594570085225, 140.285291924209, 133.934158468625, 121.243647558647, 114.969237227038, 108.78282195777, 102.71343330563, 96.7900685279348, 93.8929367141416, 91.0451152893292, 88.2526835311384, 85.5229602851625, 82.863129916273, 80.2782802360717, 77.77094595506, 75.3417998346945, 72.9903710895295, 70.7155085969364, 68.515654019818, 66.3890045392034, 64.3336132405455, 62.347453305952, 60.4284603710962, 58.574561195234, 56.7836934077708, 55.0538192758786, 53.3829353669025, 51.769079293706, 50.2103343725791, 48.7048327706376, 47.2507575135221, 45.8463436501515, 44.4898787948673, 43.1797031771654, 41.9142093260639, 40.6918414881865, 38.370514453895, 36.2042763251916, 34.182444463732, 32.2950599701807, 30.53284659122, 28.8871694257799, 27.3499943680772, 25.9138488726176, 24.5717844084617, 23.3173407921655, 22.1445124893869, 21.0477169189679, 20.0217647293389, 19.0618319905993, 18.1634342370553, 17.3224022693125, 16.5348596218392, 15.7972016080192, 15.1060758434739, 14.4583641527364, 13.2817817738753, 12.2465845792397, 11.3346937006519, 10.5304366281764, 9.82021648529162, 9.1922277111997, 8.63621161286104, 8.14324613730331, 7.70556499671392, 7.3164019675769, 6.6607795133251, 6.13759619994008, 5.71719615730637, 5.37680573986345, 5.09886994758295, 4.86997162354824, 4.52116685537858, 4.52116685537858, 4.52116685537858, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_psi_N_Int[mBs_1|aux2_rng1_X_Sim_draw_N]_Norm[mBs_1,mpsi_1]15",
        "fTitle" : "Projection of Fit2D psi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 220,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 218,
          "fXmin" : 3.6657988,
          "fXmax" : 3.7042012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 234.539248917421,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 234.539248917421,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D psi",
      "_ymin" : 0,
      "_ymax" : 213.217499015837,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_X_Sim_draw_N]_Cut[sample==sample::N]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi_1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [3.6705, 3.6715, 3.6725, 3.6735, 3.6745, 3.6755, 3.6765, 3.6775, 3.6785, 3.6795, 3.6805, 3.6815, 3.6825, 3.6835, 3.6845, 3.6855, 3.6865, 3.6875, 3.6885, 3.6895, 3.6905, 3.6915, 3.6925, 3.6935, 3.6945, 3.6955, 3.6965, 3.6975, 3.6985, 3.6995],
      "fY" : [1, 8, 4, 2, 5, 11, 12, 18, 15, 18, 30, 45, 64, 122, 180, 226, 215, 159, 145, 87, 53, 31, 22, 12, 9, 10, 8, 5, 3, 6],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng1_X_Sim_draw_N]_Cut[sample==sample::N]3003",
        "fTitle" : "Histogram of ds_1000_plot__mpsi_1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.155478401121105,
          "fXmax" : 265.678494474238,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 265.678494474238,
        "fMinimum" : 0.155478401121105,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4],
      "fEXhigh" : [5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4, 5.00000000000004e-4],
      "fEYlow" : [0.82724622097655, 2.76838605646272, 1.91433918622288, 1.29181456018103, 2.15969114440678, 3.26557940095131, 3.41526599430015, 4.20288721196007, 3.82938009857506, 4.20288721196007, 5.44652245543606, 6.68317934450653, 7.97904223084961, 10.556672193748, 12.9257215820975, 14.5416089564913, 14.1714007511212, 12.119429464124, 11.551970793194, 9.30941989500478, 7.2570651471718, 5.53756532580577, 4.65450239544497, 3.41526599430015, 2.94346103725076, 3.10869443936164, 2.76838605646272, 2.15969114440678, 1.63270468610957, 2.37993137929577],
      "fEYhigh" : [2.29952655911586, 3.94514151986907, 3.16275317226094, 2.63785962345524, 3.38247265214689, 4.41652052316603, 4.55981905739127, 5.32100732238368, 4.95873843272062, 5.32100732238368, 6.53804637266794, 7.75790450041968, 9.04169148598145, 11.556672193748, 13.9257215820975, 15.5416089564913, 15.1714007511212, 13.119429464124, 12.551970793194, 10.3631439870544, 8.32591576152109, 6.62760123878468, 5.76136640411342, 4.55981905739127, 4.11020413766764, 4.26694976100939, 3.94514151986907, 3.38247265214689, 2.9181858328834, 3.58364154598457],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 241.541608956491,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00100000000000001,
      "_nSigma" : 1,
      "_entries" : 1526,
      "_rawEntries" : 4101
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 15.53106,
  "fWindowTopX" : 10,
  "fWindowTopY" : 32,
  "fWindowWidth" : 1000,
  "fWindowHeight" : 800,
  "fCw" : 998,
  "fCh" : 775,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -21.6867469392835,
  "fX2" : 5.49084337387359,
  "fY2" : 159.036144894657,
  "fXtoAbsPixelk" : -24270.2510254321,
  "fXtoPixelk" : -24270.2510254321,
  "fXtoPixel" : 4601.88888207282,
  "fYtoAbsPixelk" : 682.000050346452,
  "fYtoPixelk" : 682.000050346452,
  "fYtoPixel" : -4.28833332698171,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 998,
  "fVtoAbsPixelk" : 775.00005,
  "fVtoPixelk" : 775,
  "fVtoPixel" : -775,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.17302074349429e-4,
  "fAbsPixeltoYk" : 159.036144894657,
  "fPixeltoYk" : -21.6867469392835,
  "fPixeltoY" : -0.233190828172827,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 150,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 150,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_55f7a020",
      "fTitle" : "A RooPlot of \"mBs_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 5000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 150,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 115.482573443912, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[eps2]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 42,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 8.14273697678237, 8.14273697678237, 8.02693147765556, 7.91112597852874, 7.79532047940192, 7.67951498027509, 7.56370948114827, 7.44790398202145, 7.33209848289463, 7.21629298376782, 7.100487484641, 6.98468198551418, 6.86887648638734, 6.75307098726053, 6.63726548813371, 6.5214599890069, 6.40565448988008, 6.28984899075327, 6.17404349162645, 6.05823799249961, 5.94243249337279, 5.82662699424598, 5.71082149511916, 5.59501599599234, 5.47921049686552, 5.36340499773871, 5.24759949861189, 5.13179399948506, 5.01598850035824, 4.90018300123142, 4.7843775021046, 4.66857200297779, 4.55276650385097, 4.43696100472415, 4.32115550559732, 4.2053500064705, 4.08954450734368, 3.97373900821687, 3.97373900821687, 3.97373900821687, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[eps2]6",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.95701067446061,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.95701067446061,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 8.14273697678237,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(nr_x)_SB_x_S]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 240,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.340625, 5.34125, 5.341875, 5.3425, 5.343125, 5.34375, 5.344375, 5.345, 5.345625, 5.34625, 5.346875, 5.3471875, 5.3475, 5.3478125, 5.348125, 5.3484375, 5.34875, 5.3490625, 5.349375, 5.3496875, 5.35, 5.3503125, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35359375, 5.35375, 5.35390625, 5.3540625, 5.35421875, 5.354375, 5.35453125, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35625, 5.3565625, 5.356875, 5.3571875, 5.3575, 5.3578125, 5.358125, 5.3584375, 5.35875, 5.36, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.36203125, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.3653125, 5.36546875, 5.365625, 5.36578125, 5.3659375, 5.36609375, 5.36625, 5.36640625, 5.3665625, 5.36671875, 5.366875, 5.36703125, 5.3671875, 5.36734375, 5.3675, 5.36765625, 5.3678125, 5.36796875, 5.368125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.37140625, 5.3715625, 5.37171875, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.373125, 5.3734375, 5.37375, 5.374375, 5.375, 5.3753125, 5.375625, 5.3759375, 5.37625, 5.3765625, 5.376875, 5.3771875, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.37890625, 5.3790625, 5.37921875, 5.379375, 5.37953125, 5.3796875, 5.37984375, 5.38, 5.38015625, 5.3803125, 5.38046875, 5.380625, 5.38078125, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.3840625, 5.384375, 5.3846875, 5.385, 5.3853125, 5.385625, 5.3859375, 5.38625, 5.3865625, 5.386875, 5.3871875, 5.3875, 5.388125, 5.38875, 5.389375, 5.39, 5.390625, 5.39125, 5.391875, 5.3925, 5.393125, 5.39375, 5.394375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.405, 5.4075, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 0.0443911209214352, 0.0443911209214352, 0.0606784999291135, 0.084715488850024, 0.121175603629207, 0.178254703805225, 0.218799081756732, 0.270963051098167, 0.338832292835527, 0.4282226217771, 0.483483682602478, 0.547550654363713, 0.622108210592686, 0.70922019141826, 0.811428481122469, 0.931881411346684, 1.07450169203793, 1.24420768750633, 1.34109749391869, 1.44720729906984, 1.563579028899, 1.6913915631457, 1.83198134640686, 1.98686650717577, 2.15777515343431, 2.3466786548935, 2.55583089655935, 2.78781470441329, 3.04559691245729, 3.18521042801832, 3.33259387512639, 3.48825735352386, 3.6527496480967, 3.82666156439981, 4.01062958708837, 4.20533989599824, 4.41153277874632, 4.63000748337093, 4.86162755979857, 5.10732674489584, 5.36811545262172, 5.645087938472, 5.93943021614492, 6.25242881428073, 6.58548047244679, 6.94010288847037, 7.31794664397319, 7.72080845185351, 8.15064588883319, 8.60959379839001, 8.85070424761652, 9.09998257492608, 9.35775398141309, 9.62435856943077, 9.90015211594243, 10.1855068907645, 10.4808125225778, 10.7864769158101, 11.1029272216896, 11.430610867006, 11.7699966443893, 12.1215758681753, 12.4858636002241, 12.8633999503842, 13.2547514566328, 13.6597237623529, 14.4915075522955, 15.3478466053963, 16.227199079103, 17.1278129019165, 18.0477259629712, 18.9847681433159, 19.9365652697771, 20.9005450532681, 21.8739450525407, 25.8004602856333, 26.7736830365194, 27.7364588352888, 28.6850849477356, 29.6158020987633, 30.5248184854266, 31.4083348700187, 31.8393476389333, 32.2625705287947, 32.6775382006361, 33.0837898145674, 33.4808698752726, 33.8683290767797, 34.2457251443322, 34.6126236711687, 34.9685989480105, 35.313234783049, 35.6461253102337, 35.9668757836709, 36.2751033559561, 36.570437838312, 36.8525224404139, 37.1210144878291, 37.3755861150674, 37.6159249322754, 37.8417346636793, 38.0527357559501, 38.2486659547456, 38.4292808477629, 38.5943543727289, 38.7436792888513, 38.8770676103535, 38.9943510008241, 39.0953811272231, 39.1800299725034, 39.2481901059228, 39.2997749102517, 39.3347187652016, 39.352977186528, 39.3545269204002, 39.3393659927539, 39.3075137134818, 39.2590106354488, 39.1939184684542, 39.1123199483962, 39.0143186620263, 38.9000388278142, 38.7696250335737, 38.6232419316208, 38.461073892365, 38.2833246173598, 38.0902167129414, 37.8819912257084, 37.658907141199, 37.4212408472241, 37.1692855634136, 36.9033507386227, 36.6237614179316, 36.3308575810472, 36.024993454001, 35.7065367960745, 35.3758681639688, 35.0333801552837, 34.6794766333944, 34.3145719358683, 33.9390900685888, 33.5534638877713, 33.1581342720711, 32.7535492869891, 32.3401633437793, 31.9184363550485, 31.0518213261332, 30.1574614409704, 29.2391481405939, 28.3006807235846, 27.3458407175622, 26.3783671999603, 24.4201239705352, 22.4541565492614, 21.4765508583904, 20.5066422575178, 19.5473013029774, 18.6012140837929, 17.6708730472169, 16.7585698634202, 15.8663903015598, 14.9962110675349, 14.1496985335532, 13.3283092714633, 12.5332922857412, 11.7656928281767, 11.3941409270412, 11.0348009686817, 10.6873702429118, 10.3514350068979, 10.0265965513345, 9.71247063030883, 9.4086869136907, 9.11488846111894, 8.83073121670905, 8.55588352361648, 8.29002565765414, 8.03284937919247, 7.7840575025838, 7.5433634824057, 7.08517366052161, 6.65618562701556, 6.25445144694372, 5.87815887884017, 5.52562152396663, 5.19526971941725, 4.88564211675619, 4.59537789259362, 4.32320954186285, 4.0679562085364, 3.82851751215516, 3.6038678318978, 3.39305101297958, 3.1951754629704, 3.00940960820898, 2.83497768285487, 2.67115582528345, 2.51726845853163, 2.37268493333086, 2.23681641393997, 2.1091129885424, 1.87618049318793, 1.67016941321022, 1.48783163610915, 1.32632723565958, 1.18317115116665, 1.05618709337276, 0.943467662543894, 0.843339811532422, 0.75433491181442, 0.675162787029513, 0.604689169283014, 0.541916110830359, 0.436061484778019, 0.351747318862477, 0.284418203758042, 0.230517780267544, 0.187261971474767, 0.152465392951166, 0.101732862424852, 0.0684565411710054, 0.0464389802128178, 0.021867834855364, 0.0105974356073864, 0.00527413654858756, 0.0026905349708876, 0.00140451953537725, 7.49129548793512e-4, 4.07687880855338e-4, 2.26098581933042e-4, 1.27636082953829e-4, 7.3266321346748e-5, 4.27246631263883e-5, 2.52882292620111e-5, 1.51801592658184e-5, 9.23490130159145e-6, 9.23490130159145e-6, 9.23490130159145e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(nr_x)_SB_x_S]7",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 242,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 240,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 43.2899796124402,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 43.2899796124402,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 39.3545269204002,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bkg1X_BS_x_S)*(sig_x)]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 42,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 0.811586644084103, 0.811586644084103, 0.847009354175505, 0.882432064266907, 0.91785477435831, 0.953277484449718, 0.98870019454112, 1.02412290463252, 1.05954561472393, 1.09496832481533, 1.13039103490673, 1.16581374499813, 1.20123645508954, 1.23665916518094, 1.27208187527235, 1.30750458536375, 1.34292729545515, 1.37835000554655, 1.41377271563795, 1.44919542572936, 1.48461813582077, 1.52004084591217, 1.55546355600357, 1.59088626609497, 1.62630897618638, 1.66173168627778, 1.69715439636918, 1.73257710646059, 1.76799981655199, 1.80342252664339, 1.8388452367348, 1.8742679468262, 1.9096906569176, 1.945113367009, 1.98053607710041, 2.01595878719181, 2.05138149728322, 2.08680420737462, 2.08680420737462, 2.08680420737462, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bkg1X_BS_x_S)*(sig_x)]8",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.29548462811208,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.29548462811208,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 2.08680420737462,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(sig_x)_SS_x_S]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [5.299995, 5.3, 5.305, 5.31, 5.315, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.340625, 5.34125, 5.341875, 5.3425, 5.343125, 5.34375, 5.344375, 5.345, 5.345625, 5.34625, 5.346875, 5.3471875, 5.3475, 5.3478125, 5.348125, 5.3484375, 5.34875, 5.3490625, 5.349375, 5.3496875, 5.35, 5.3503125, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35359375, 5.35375, 5.35390625, 5.3540625, 5.35421875, 5.354375, 5.35453125, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35625, 5.3565625, 5.356875, 5.3571875, 5.3575, 5.3578125, 5.358125, 5.3584375, 5.35875, 5.36, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.36203125, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.3653125, 5.36546875, 5.365625, 5.36578125, 5.3659375, 5.36609375, 5.36625, 5.36640625, 5.3665625, 5.36671875, 5.366875, 5.36703125, 5.3671875, 5.36734375, 5.3675, 5.36765625, 5.3678125, 5.36796875, 5.368125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.37140625, 5.3715625, 5.37171875, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.373125, 5.3734375, 5.37375, 5.374375, 5.375, 5.3753125, 5.375625, 5.3759375, 5.37625, 5.3765625, 5.376875, 5.3771875, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.37890625, 5.3790625, 5.37921875, 5.379375, 5.37953125, 5.3796875, 5.37984375, 5.38, 5.38015625, 5.3803125, 5.38046875, 5.380625, 5.38078125, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.3840625, 5.384375, 5.3846875, 5.385, 5.3853125, 5.385625, 5.3859375, 5.38625, 5.3865625, 5.386875, 5.3871875, 5.3875, 5.388125, 5.38875, 5.389375, 5.39, 5.390625, 5.39125, 5.391875, 5.3925, 5.393125, 5.39375, 5.394375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.405, 5.4075, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.480005],
      "fY" : [0, 0.0397616966349622, 0.0543505110113355, 0.0758807504297704, 0.108538543092666, 0.159665025557757, 0.195981145153255, 0.242705081858986, 0.303496432579368, 0.383564497266557, 0.433062538556249, 0.490448147268392, 0.557230307103177, 0.635257626147166, 0.726806902769166, 0.834698138019655, 0.962444953534291, 1.11445279133797, 1.20123823422883, 1.29628214830079, 1.40051779998758, 1.51500112699925, 1.64092919991046, 1.77966182589326, 1.93274689344205, 2.10195018370354, 2.28929053039941, 2.49708140390397, 2.72798023550312, 2.8530338529079, 2.9850470977029, 3.12447687277295, 3.27181473178241, 3.427589866848, 3.59237238544271, 3.76677690765056, 3.95146651858937, 4.14715711498299, 4.35462218958162, 4.57469810247838, 4.80828989442191, 5.05637770410127, 5.32002385920485, 5.60038071994442, 5.89869936387341, 6.21633921241073, 6.5547787126952, 6.91562720352515, 7.30063811148993, 7.71172364328682, 7.92768936658161, 8.15097116308536, 8.38186031959132, 8.62066147014143, 8.86769328872707, 9.12328922219977, 9.38779826596864, 9.66158578526376, 9.94503438492165, 10.2385448308589, 10.5425370266501, 10.85745104885, 11.1837482449762, 11.5219123983506, 11.8724509643091, 12.235189855136, 12.9802292692142, 13.7472631475955, 14.5349104421211, 15.3416017998668, 16.1655797329525, 17.0049004379864, 17.8574373375921, 18.7208863994269, 19.592773269417, 23.1098033486327, 23.9815314549688, 24.8439020922388, 25.6935986739015, 26.5272539690136, 27.341471611021, 28.1328485739579, 28.5189122418186, 28.8979984150518, 29.2696902835738, 29.6335750671816, 29.9892447728755, 30.3362969515312, 30.6743354519738, 31.002971170493, 31.321822793825, 31.6305175336266, 31.9286918504679, 32.2159921653867, 32.4920755570503, 32.7566104426203, 33.0092772404249, 33.2497690125771, 33.4777920857505, 33.6930666483448, 33.8953273223474, 34.0843237082545, 34.2598209014866, 34.4215999788075, 34.5694584533384, 34.7032106968425, 34.8226883280472, 34.9277405658689, 35.0182345465003, 35.0940556034295, 35.1551075095622, 35.2013126807344, 35.2326123400116, 35.2489666422852, 35.2503547588007, 35.2367749213633, 35.2082444260916, 35.1647995967073, 35.1064957074694, 35.0334068659835, 34.9456258562322, 34.8432639422928, 34.7264506333254, 34.5953334105223, 34.450077416825, 34.2908651103291, 34.1178958823863, 33.9313856415281, 33.7315663644242, 33.5186856151836, 33.2930060343913, 33.0548047993578, 32.8043730571323, 32.5420153319011, 32.2680489084658, 31.982803193534, 31.6866190566262, 31.3798481524504, 31.0628522266139, 30.7360024065928, 30.3996784798977, 30.054268161395, 29.7001663517536, 29.3377743889924, 28.9674992951024, 28.5897530197072, 27.8135148179277, 27.0124251923862, 26.1898801854681, 25.349282877665, 24.4940204317903, 23.6274419874809, 21.8734183987621, 20.1124761522877, 19.2368221903654, 18.3680626107236, 17.5087686075052, 16.6613461451167, 15.8280277405451, 15.0108660721693, 14.2117293901875, 13.4322986841556, 12.6740665450428, 11.9383376429447, 11.2262307271975, 10.538682043242, 10.2058782376513, 9.88401282590823, 9.57281466661475, 9.27191316500544, 8.98095119203919, 8.69958457372143, 8.42748160060235, 8.16432255662023, 7.90979926650441, 7.66361466096342, 7.42548235894018, 7.19512626624319, 6.97228018987434, 6.75668746742182, 6.34628096448115, 5.96203087810723, 5.60219241797503, 5.26514233614888, 4.94937010363909, 4.65346975323901, 4.37613233640269, 4.1161389461578, 3.87235426195152, 3.64372057588732, 3.42925226306793, 3.22803066176294, 3.03919933186233, 2.86195966258553, 2.69556680273343, 2.53932588888812, 2.39258854890387, 2.25474965982584, 2.12524434101172, 2.00354516473223, 1.88915956791681, 1.6805189428445, 1.49599217498, 1.33266988827727, 1.1880083243746, 1.05978158251938, 0.946040332497473, 0.84507609189145, 0.755390290902668, 0.675667460116848, 0.604751972012497, 0.541627848281449, 0.48540121432326, 0.390585867444553, 0.315064587116963, 0.254757034752582, 0.206477733783403, 0.167732950790374, 0.136565208898054, 0.0911234303072099, 0.0613174023593076, 0.0415959904803273, 0.0195873002874001, 0.00949225905953583, 0.00472411178414383, 0.00240994669829417, 0.00125804617059313, 6.71004949663947e-4, 3.65171266321709e-4, 2.0251940112816e-4, 1.14325277324422e-4, 6.56255841816861e-5, 3.82690290039986e-5, 2.26509914478401e-5, 1.35970634457763e-5, 8.27181959783289e-6, 8.27181959783289e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(sig_x)_SS_x_S]9",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 5.281994,
          "fXmax" : 5.498006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 38.7753902346807,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 38.7753902346807,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 35.2503547588007,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 235,
      "fX" : [5.294995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.340625, 5.34125, 5.341875, 5.3425, 5.343125, 5.34375, 5.344375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.3478125, 5.348125, 5.3484375, 5.34875, 5.3490625, 5.349375, 5.3496875, 5.35, 5.3503125, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35359375, 5.35375, 5.35390625, 5.3540625, 5.35421875, 5.354375, 5.35453125, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35625, 5.3565625, 5.356875, 5.3571875, 5.3575, 5.3578125, 5.358125, 5.3584375, 5.35875, 5.36, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.3653125, 5.36546875, 5.365625, 5.36578125, 5.3659375, 5.36609375, 5.36625, 5.36640625, 5.3665625, 5.36671875, 5.366875, 5.36703125, 5.3671875, 5.36734375, 5.3675, 5.36765625, 5.3678125, 5.36796875, 5.368125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.37140625, 5.3715625, 5.37171875, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.373125, 5.3734375, 5.37375, 5.375, 5.375625, 5.3759375, 5.37625, 5.3765625, 5.376875, 5.3771875, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.37890625, 5.3790625, 5.37921875, 5.379375, 5.37953125, 5.3796875, 5.37984375, 5.38, 5.38015625, 5.3803125, 5.38046875, 5.380625, 5.38078125, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.3840625, 5.384375, 5.3846875, 5.385, 5.3853125, 5.385625, 5.3859375, 5.38625, 5.3865625, 5.386875, 5.3871875, 5.3875, 5.388125, 5.38875, 5.389375, 5.39, 5.390625, 5.39125, 5.391875, 5.3925, 5.393125, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.405, 5.4075, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485005],
      "fY" : [0, 9.03847643842287, 9.03847643842287, 8.98896984277151, 8.95415428207544, 8.9428894004821, 8.97071219408779, 9.00738129711709, 9.06607780864654, 9.15454700658657, 9.28381400569763, 9.36847741055385, 9.46983429376838, 9.59107831257327, 9.73612191518399, 9.90978378425135, 10.1180322524672, 10.3683036514142, 10.6699217874274, 10.8435491881012, 11.0346550586949, 11.2452145915814, 11.4774626042104, 11.7339326117533, 12.0175025498756, 12.3314484150535, 12.6795073581448, 13.0659520978771, 13.4956789306061, 13.9743121216199, 14.5083280978593, 14.7983974270121, 15.1052036562797, 15.4298667833337, 15.7735934003022, 16.1376843071052, 16.5235428764774, 16.9326842531809, 17.3667454798925, 17.8274966535718, 18.3168532289265, 18.8368896001414, 19.3898541086032, 19.9781856431639, 20.6045320209442, 21.2717703611904, 21.983029692663, 22.7417160670585, 23.5515404876883, 24.4165500047273, 24.8711142150912, 25.3411623767472, 25.8273109775828, 26.3302047539932, 26.8505181569332, 27.3889569030706, 27.9462596164954, 28.5231995668654, 29.1205865102455, 29.7392686393418, 30.380134650359, 31.0441159341874, 31.7321889002052, 32.4453774415823, 33.184755551632, 33.9499547860216, 35.5217540657277, 37.1401030728951, 38.8020789168127, 40.5043601730572, 42.2432272428829, 44.0145662039468, 45.8138763056989, 47.63628122671, 49.476544171658, 56.8999937867075, 58.7399207196149, 60.5600432313397, 62.3533420011344, 64.1126905229595, 65.8309006273156, 67.5007700505298, 69.115131626085, 69.899279204291, 70.6669036396728, 71.4171414439145, 72.14914086192, 72.8620634677577, 73.555085750956, 74.2274006889725, 74.8782193016552, 75.5067721835238, 76.1123110097225, 76.6941100115139, 77.2514674172825, 77.7837068550316, 78.2901787124418, 78.7702614506961, 79.223362868341, 79.6489213115901, 80.0464068276107, 80.4153222574809, 80.7552042656617, 81.0656243030013, 81.3461895004704, 81.59654349102, 81.8163671571549, 82.0053793020279, 82.1633372420801, 82.2900373194748, 82.3853153328186, 82.4490468848883, 82.481147646331, 82.4815735345613, 82.4503208073202, 82.3874260706191, 82.2929662010445, 82.1670581826547, 82.0098588589533, 81.8215646006747, 81.6024108903659, 81.3526718250007, 81.0726595380873, 80.7627235429768, 80.4232499993184, 80.0546609047998, 79.6574132145513, 79.2319978907807, 78.7789388854078, 78.2987920586476, 77.7921440366659, 77.2596110115919, 76.7018374873189, 76.1194949746801, 75.5132806396645, 74.8839159084935, 74.2321450334753, 73.5587336235922, 72.8644671438876, 72.1501493877556, 71.416600926278, 70.6646575387791, 69.8951686287786, 69.1089956295215, 68.307010403238, 66.6591332482285, 64.9586598132095, 63.2127775816002, 61.4286889324732, 59.6135625562613, 57.7744866700352, 50.3152144868844, 46.6132388049472, 44.7895799228737, 42.991046316986, 41.2223629515236, 39.4878741750365, 37.7915340068795, 36.136900142508, 34.5271315450989, 32.964989456596, 31.452841630812, 29.9926695649773, 29.2858018960938, 28.6020845638339, 27.9409437166132, 27.3015950168326, 26.6832826261455, 26.0852781246448, 25.5068794727502, 24.947410014039, 24.4062175173559, 23.882673256565, 23.3761711264221, 22.886126793106, 22.4119768779712, 21.9531781731832, 21.0795579240437, 20.261295879849, 19.4946993153303, 18.7763327410859, 18.1029992293878, 17.4717231501237, 16.8797342063116, 16.3244526675894, 15.8034757083376, 15.3145647646322, 14.8556338311169, 14.4247386252399, 14.0200665521063, 13.6399274085056, 13.2827447695774, 12.9470480060632, 12.6314648841928, 12.3347147040483, 12.0556019357187, 11.7930103157336, 11.5458973692059, 11.0942764001497, 10.6936907036781, 10.3379827912448, 10.0217689782632, 9.74033830328559, 9.48956514684035, 9.26583362677604, 9.06597212614636, 8.88719654701311, 8.72706108549442, 8.45436795434718, 8.23360228415728, 8.05367114065528, 7.90593877592762, 7.78366335420909, 7.68156706516443, 7.59550704748966, 7.45914134385479, 7.35586760013533, 7.27393723278046, 7.14697460819466, 7.04522637868341, 6.9547521433138, 6.86947158761483, 6.7866508826162, 6.70502566237327, 6.62399559798657, 6.54326856778705, 6.46269912212885, 6.38221326363868, 6.30177257638986, 6.22135673288302, 6.14095478184961, 6.06056072231238, 6.06056072231238, 6.06056072231238, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mpsi_2|aux2_rng2_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]10",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 237,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 235,
          "fXmin" : 5.275994,
          "fXmax" : 5.504006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 90.7297308880174,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 90.7297308880174,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 82.4815735345613,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_X_Sim_draw_S]_Cut[sample==sample::S]",
      "fTitle" : "Histogram of ds_1000_plot__mBs_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [7, 10, 8, 6, 11, 11, 14, 11, 9, 18, 18, 38, 65, 99, 62, 31, 19, 19, 6, 12, 9, 7, 7, 7, 8, 4, 6, 5, 7, 6, 6, 5, 7, 4, 9, 8],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng2_X_Sim_draw_S]_Cut[sample==sample::S]3002",
        "fTitle" : "Histogram of ds_1000_plot__mBs_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.87709473239941,
          "fXmax" : 120.77317752653,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 120.77317752653,
        "fMinimum" : 1.87709473239941,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [2.58147045606626, 3.10869443936164, 2.76838605646272, 2.37993137929577, 3.26557940095131, 3.26557940095131, 3.69650031882412, 3.26557940095131, 2.94346103725076, 4.20288721196007, 4.20288721196007, 6.13716310988257, 8.04146283816711, 9.93304441438163, 7.8527125906456, 5.53756532580577, 4.32021937465496, 4.32021937465496, 2.37993137929577, 3.41526599430015, 2.94346103725076, 2.58147045606626, 2.58147045606626, 2.58147045606626, 2.76838605646272, 1.91433918622288, 2.37993137929577, 2.15969114440678, 2.58147045606626, 2.37993137929577, 2.37993137929577, 2.15969114440678, 2.58147045606626, 1.91433918622288, 2.94346103725076, 2.76838605646272],
      "fEYhigh" : [3.77028072043409, 4.26694976100939, 3.94514151986907, 3.58364154598457, 4.41652052316603, 4.41652052316603, 4.83038075568817, 4.41652052316603, 4.11020413766764, 5.32100732238368, 5.32100732238368, 7.21848358047952, 9.1036277944182, 10.9834032799163, 8.91636535507314, 6.62760123878468, 5.4351961614818, 5.4351961614818, 3.58364154598457, 4.55981905739127, 4.11020413766764, 3.77028072043409, 3.77028072043409, 3.77028072043409, 3.94514151986907, 3.16275317226094, 3.58364154598457, 3.38247265214689, 3.77028072043409, 3.58364154598457, 3.58364154598457, 3.38247265214689, 3.77028072043409, 3.16275317226094, 4.11020413766764, 3.94514151986907],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 109.983403279916,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 579,
      "_rawEntries" : 4101
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 15.53106,
  "fWindowTopX" : 10,
  "fWindowTopY" : 32,
  "fWindowWidth" : 1000,
  "fWindowHeight" : 800,
  "fCw" : 998,
  "fCh" : 775,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1d.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84277108435357,
  "fY1" : -11.5662650342845,
  "fX2" : 3.90301204829822,
  "fY2" : 84.8192772771506,
  "fXtoAbsPixelk" : -63662.4198559762,
  "fXtoPixelk" : -63662.4198559762,
  "fXtoPixel" : 16566.7999754624,
  "fYtoAbsPixelk" : 682.000050346452,
  "fYtoPixelk" : 682.000050346452,
  "fYtoPixel" : -8.04062498809071,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 998,
  "fVtoAbsPixelk" : 775.00005,
  "fVtoPixelk" : 775,
  "fVtoPixel" : -775,
  "fAbsPixeltoXk" : 3.84277108435357,
  "fPixeltoXk" : 3.84277108435357,
  "fPixeltoX" : 6.03616873192852e-5,
  "fAbsPixeltoYk" : 84.8192772771506,
  "fPixeltoYk" : -11.5662650342845,
  "fPixeltoY" : -0.124368441692174,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : 0,
  "fUxmax" : 3.9,
  "fUymax" : 80,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : 0,
      "fX2" : 3.9,
      "fY2" : 80,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_56081970",
      "fTitle" : "A RooPlot of \"mpsi_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 27,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 25,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 80,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 68.8737076032013, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[eps2]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 31,
      "fX" : [3.847998, 3.848, 3.85, 3.852, 3.854, 3.856, 3.858, 3.86, 3.862, 3.864, 3.866, 3.868, 3.87, 3.872, 3.874, 3.876, 3.878, 3.88, 3.882, 3.884, 3.886, 3.888, 3.89, 3.892, 3.894, 3.896, 3.898, 3.9, 3.9, 3.902, 3.902002],
      "fY" : [0, 5.14279192502597, 5.14279192502597, 5.18417869716587, 5.22564497536068, 5.26718905563157, 5.30880922749081, 5.35050377402285, 5.39227097196561, 5.4341090917916, 5.47601639778917, 5.51799114814358, 5.56003159501833, 5.6021359846362, 5.6443025573606, 5.68652954777656, 5.72881518477211, 5.77115769161929, 5.81355528605551, 5.85600618036454, 5.89850858145789, 5.94106069095585, 5.98366070526875, 6.02630681567811, 6.06899720841785, 6.11173006475546, 6.15450356107319, 6.19731586894922, 6.19731586894922, 6.19731586894922, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[eps2]21",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8425976,
          "fXmax" : 3.9074024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.81704745584414,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.81704745584414,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 6.19731586894922,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(nr_x)_SB_x_S]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 31,
      "fX" : [3.847998, 3.848, 3.85, 3.852, 3.854, 3.856, 3.858, 3.86, 3.862, 3.864, 3.866, 3.868, 3.87, 3.872, 3.874, 3.876, 3.878, 3.88, 3.882, 3.884, 3.886, 3.888, 3.89, 3.892, 3.894, 3.896, 3.898, 3.9, 3.9, 3.902, 3.902002],
      "fY" : [0, 16.5704610369843, 16.5704610369843, 16.7344843303373, 16.8990803960395, 17.0642424506893, 17.2299636642516, 17.3962371604889, 17.5630560173935, 17.7304132676191, 17.8983018989124, 18.0667148545451, 18.2356450337452, 18.4050852921293, 18.5750284421337, 18.7454672534468, 18.9163944534402, 19.0878027276008, 19.2596847199626, 19.432033033538, 19.6048402307501, 19.7780988338639, 19.9518013254186, 20.1259401486586, 20.3005077079659, 20.4754963692914, 20.6508984605872, 20.8267062722372, 20.8267062722372, 20.8267062722372, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(nr_x)_SB_x_S]22",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8425976,
          "fXmax" : 3.9074024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 22.909376899461,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 22.909376899461,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 20.8267062722372,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bkg1X_BS_x_S)*(sig_x)]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 222,
      "fX" : [3.847998, 3.848, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.8565, 3.857, 3.8575, 3.858, 3.8585, 3.859, 3.8595, 3.85975, 3.86, 3.86025, 3.8605, 3.86075, 3.861, 3.86125, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.863125, 3.86325, 3.863375, 3.8635, 3.863625, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.867, 3.867125, 3.86725, 3.867375, 3.8675, 3.867625, 3.86775, 3.868, 3.8685, 3.86875, 3.868875, 3.869, 3.869125, 3.86925, 3.869375, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.874125, 3.87425, 3.874375, 3.8745, 3.87475, 3.875, 3.87525, 3.875375, 3.8755, 3.875625, 3.87575, 3.875875, 3.876, 3.876125, 3.87625, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.879625, 3.87975, 3.879875, 3.88, 3.880125, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.88225, 3.8825, 3.88275, 3.883, 3.88325, 3.8835, 3.884, 3.8845, 3.885, 3.8855, 3.886, 3.8865, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.894, 3.896, 3.898, 3.9, 3.9, 3.902, 3.902002],
      "fY" : [0, 0.00524534295697872, 0.00524534295697872, 0.00603061677165774, 0.00724757950673478, 0.00898587090351413, 0.0113781238710113, 0.0146387864610316, 0.0190998303858811, 0.0219279948103232, 0.0252602598402277, 0.0291981029549122, 0.0338656843736678, 0.0394151232216601, 0.0460330826029901, 0.0539489896937418, 0.0584795387288514, 0.0634452980607051, 0.0688919594083434, 0.0748702974265904, 0.0814367542791642, 0.08865409172992, 0.096592117972864, 0.105328496915898, 0.11494964803135, 0.1255517451079, 0.137241822168135, 0.150138994271684, 0.164375799633205, 0.180099667028855, 0.188569781525039, 0.197474508193679, 0.206837192077086, 0.216682427800049, 0.227036117942046, 0.237925532009363, 0.249379365429097, 0.261427797803922, 0.274102549429874, 0.287436934775288, 0.301465911221405, 0.316226120844989, 0.331755922335902, 0.348095409225337, 0.365286409365493, 0.383372458919543, 0.402398741800859, 0.422411982262965, 0.443460273752413, 0.465592820551096, 0.48885955913681, 0.513310612032962, 0.538995505852061, 0.565962053866287, 0.594254757580201, 0.623912518898867, 0.654965384071038, 0.687430019012067, 0.721303837074041, 0.75655861810236, 0.793136448304674, 0.830952267043295, 0.869903872067046, 0.909883318747191, 0.950783340674612, 0.992498484809284, 1.0349237993448, 1.07795312609412, 1.16538549381444, 1.34246418123347, 1.430093420849, 1.47321201441953, 1.51568131222707, 1.55736051924012, 1.59810820523253, 1.63778304728313, 1.67624460326939, 1.71335410815675, 1.74897528504618, 1.76618604556513, 1.78297516301975, 1.7993266666238, 1.81522489387839, 1.83065451548324, 1.84560055992721, 1.86004843769812, 1.87398396505301, 1.88739338729242, 1.90026340148138, 1.91258117856153, 1.92433438480129, 1.93551120253076, 1.94610035011038, 1.95609110108463, 1.96547330247315, 1.97423739215345, 1.98237441529299, 1.98987603978882, 1.99673457067667, 2.00294296347314, 2.00849483641793, 2.01338448158492, 2.01760687483443, 2.02115768458156, 2.0240332793584, 2.02623073415114, 2.02774783549612, 2.02858308532185, 2.02873570352749, 2.02820562929127, 2.02699352110553, 2.0251007555386, 2.0225294247266, 2.01928233260171, 2.01536298986653, 2.01077560772754, 2.00552509040345, 1.99961702642778, 1.99305767876743, 1.98585397378288, 1.9780134890571, 1.96954444012499, 1.96045566613606, 1.95075661448628, 1.94045732445862, 1.92956840991228, 1.9181010410637, 1.90606692540589, 1.89347828781226, 1.88034784987398, 1.86668880852333, 1.8525148139941, 1.83783994717302, 1.82267869639903, 1.80704593376547, 1.79095689098242, 1.7744271348596, 1.75747254246725, 1.74010927603463, 1.70422264381268, 1.66690127473148, 1.62828213937493, 1.58850432925169, 1.54770825447832, 1.50603486029739, 1.4636248706, 1.42061806689099, 1.33336442569811, 1.2453490747101, 1.15759551068888, 1.11412002512767, 1.07106581677014, 1.02854367029999, 0.986661570589852, 0.945525910240151, 0.905243143762396, 0.86592142281481, 0.827670631646966, 0.790597962823636, 0.754797695768301, 0.720339779854478, 0.6872644960329, 0.655584684215397, 0.625291694353883, 0.596361532510471, 0.568759817065691, 0.542445417076122, 0.517373032791633, 0.493495008231055, 0.47076260399253, 0.449126892712259, 0.428539389187271, 0.408952492054017, 0.390319790162866, 0.372596270799536, 0.35573845607607, 0.339704486392836, 0.324454164718795, 0.309948971806993, 0.296152059868658, 0.283028230352026, 0.270543900096848, 0.25866705911566, 0.247367222489075, 0.236615378285399, 0.226383932973578, 0.216646655461629, 0.207378620629508, 0.19855615302261, 0.190156771213523, 0.174542983219047, 0.160379246357315, 0.147523315662741, 0.135847197856136, 0.125235756292925, 0.115585434462091, 0.106803094158562, 0.0988049622329187, 0.0915156786521973, 0.0848674381102114, 0.078799217363182, 0.0732560806727172, 0.0681885561050588, 0.0593064745749738, 0.051846605727802, 0.0455597066116683, 0.0402426340263946, 0.0357294939034645, 0.0318845332913262, 0.0285964275442693, 0.0233409395624768, 0.0194072925894854, 0.0164151118018182, 0.0141014716506536, 0.0122827025228248, 0.00964726297909836, 0.00784495333803792, 0.00650215325381631, 0.00546424220602851, 0.00546424220602851, 0.00546424220602851, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bkg1X_BS_x_S)*(sig_x)]23",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 224,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 222,
          "fXmin" : 3.8425976,
          "fXmax" : 3.9074024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.23160927388024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.23160927388024,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 2.02873570352749,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(sig_x)_SS_x_S]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 220,
      "fX" : [3.849998, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.8565, 3.857, 3.8575, 3.858, 3.8585, 3.859, 3.8595, 3.85975, 3.86, 3.86025, 3.8605, 3.86075, 3.861, 3.86125, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.863125, 3.86325, 3.863375, 3.8635, 3.863625, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.867, 3.867125, 3.86725, 3.867375, 3.8675, 3.867625, 3.86775, 3.868, 3.8685, 3.86875, 3.868875, 3.869, 3.869125, 3.86925, 3.869375, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.874125, 3.87425, 3.874375, 3.8745, 3.87475, 3.875, 3.87525, 3.875375, 3.8755, 3.875625, 3.87575, 3.875875, 3.876, 3.876125, 3.87625, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.879625, 3.87975, 3.879875, 3.88, 3.880125, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.88225, 3.8825, 3.88275, 3.883, 3.88325, 3.8835, 3.884, 3.8845, 3.885, 3.8855, 3.886, 3.8865, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.894, 3.896, 3.898, 3.9, 3.9, 3.900002],
      "fY" : [0, 0.0790983679520613, 0.0909400869103917, 0.109291559253111, 0.135504528288324, 0.171579062786731, 0.220748981975675, 0.288020330429371, 0.330668293033192, 0.380917957852248, 0.440299578115686, 0.510685456700751, 0.594369509302488, 0.694166565573095, 0.813536325925097, 0.881855792839489, 0.956738114551127, 1.03887230995442, 1.12902404725502, 1.22804445917588, 1.33687997631867, 1.45658328756586, 1.58832554386302, 1.73340992772392, 1.89328671414237, 2.0695699475329, 2.2640558511153, 2.47874306569469, 2.71585477775841, 2.84358183745884, 2.97786273240233, 3.11904949957897, 3.26751301934818, 3.42364389567605, 3.58785334541908, 3.76057408793799, 3.94226122356399, 4.1333930858718, 4.33447204812782, 4.54602525828529, 4.76860526905513, 5.0027905192143, 5.24918560848274, 5.50842128967703, 5.78115407648597, 6.06806533023041, 6.36985964014844, 6.68726224254253, 7.02101512481485, 7.37187131568577, 7.74058664939375, 8.12790797400031, 8.53455630085343, 8.9612027007317, 9.40843380395196, 9.87670269990398, 10.3662607061309, 10.8770688166744, 11.408701479156, 11.9602853690866, 12.5305377948153, 13.1179175737472, 13.7207969297707, 14.3375583141447, 14.9666115232485, 15.6063739119303, 16.2552446431413, 17.5737013483718, 20.2440005621349, 21.5654260428553, 22.2156428938391, 22.8560685384917, 23.4845798254194, 24.0990440246639, 24.6973300243969, 25.2773199949977, 25.836921396884, 26.3740792108907, 26.6336128733086, 26.886788271163, 27.1333645692717, 27.3731055813433, 27.6057801456323, 27.8311624957576, 28.0490326257802, 28.2591766486522, 28.4613871471872, 28.655463516686, 28.8412122983822, 29.0184475029043, 29.1869909229533, 29.3466724344237, 29.4973302852373, 29.6388113711674, 29.7709714979662, 29.8936756291555, 30.0067981188528, 30.1102229290562, 30.2038438308417, 30.2875645889716, 30.361299129448, 30.4249716895889, 30.4785169502535, 30.5218801498774, 30.5550171800353, 30.5778946622876, 30.5904900061172, 30.5927914478124, 30.5847980701967, 30.5665198031587, 30.5379774049804, 30.4992024245146, 30.4502371443077, 30.3911345048159, 30.3219580099055, 30.2427816138823, 30.1536895903359, 30.0547763831311, 29.9461464399303, 29.8279140286564, 29.7002030373768, 29.563146758101, 29.4168876550314, 29.2615771178683, 29.097375200768, 28.9244503476046, 28.7429791042395, 28.5531458184919, 28.355142328552, 28.1491676406264, 27.9354275965876, 27.7141345324388, 27.4855069284536, 27.2497690518193, 27.0071505926475, 26.7578862942624, 26.5022155786339, 26.2403821678538, 25.6992213584781, 25.136425101251, 24.5540588759201, 23.9542201452096, 23.3390262560987, 22.7106026251236, 22.0710713308991, 21.422540241108, 20.106778684078, 18.7795307471977, 17.4562304877131, 16.8006318010267, 16.1513858618232, 15.5101632734826, 14.878592418984, 14.2582776702672, 13.6508243328748, 13.0578633048676, 12.4810516113203, 11.922005687421, 11.3821472416434, 10.8625310918192, 10.3637646639049, 9.8860415803343, 9.42923140069751, 8.99297230283273, 8.57674582112012, 8.17993171194096, 7.80184686718711, 7.44177264741697, 7.09897407549489, 6.77271333986948, 6.46225929665629, 6.16689413003282, 5.88591797228388, 5.6186520437251, 5.36444070944231, 5.12265273787617, 4.89268196855675, 4.67394754154911, 4.46589380206031, 4.26798996535016, 4.07972960635013, 3.90063002301626, 3.73023151092303, 3.56809657790515, 3.4138091208993, 3.26697358205875, 3.12721409724406, 2.99417364693621, 2.86751321722665, 2.63206147307151, 2.4184761119132, 2.22461211774048, 2.04853938615871, 1.88852168738233, 1.74299741694057, 1.61056207562805, 1.48995238677215, 1.3800319412448, 1.27977825317581, 1.18827110838097, 1.10468209062807, 1.02826517639647, 0.894325764081755, 0.781832938390985, 0.68702818231611, 0.606848150766744, 0.538791205588777, 0.480810228605096, 0.431226473952797, 0.351975121741712, 0.292656778171971, 0.24753549270729, 0.21264641843961, 0.185219866758857, 0.145478143776237, 0.11829979675081, 0.0980507308615132, 0.0823993100425558, 0.0823993100425558, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]_Comp[(Bx)*(sig_x)_SS_x_S]24",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 222,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 220,
          "fXmin" : 3.8449976,
          "fXmax" : 3.9050024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 33.6520705925936,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 33.6520705925936,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 30.5927914478124,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]",
      "fTitle" : "Projection of Fit2D x",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 218,
      "fX" : [3.847998, 3.848, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.8565, 3.857, 3.8575, 3.858, 3.8585, 3.859, 3.8595, 3.85975, 3.86, 3.86025, 3.8605, 3.86075, 3.861, 3.86125, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.863125, 3.86325, 3.863375, 3.8635, 3.863625, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.867, 3.867125, 3.86725, 3.867375, 3.8675, 3.867625, 3.86775, 3.868, 3.8685, 3.86875, 3.868875, 3.869, 3.869125, 3.86925, 3.869375, 3.8695, 3.869625, 3.86975, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.874125, 3.87425, 3.874375, 3.8745, 3.87475, 3.875, 3.87525, 3.8755, 3.875625, 3.87575, 3.875875, 3.876, 3.876125, 3.87625, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.879625, 3.87975, 3.879875, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.88225, 3.8825, 3.88275, 3.883, 3.88325, 3.8835, 3.884, 3.8845, 3.885, 3.8855, 3.886, 3.8865, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.894, 3.896, 3.898, 3.9, 3.9, 3.902, 3.902002],
      "fY" : [0, 21.7975966729193, 21.7975966729193, 21.9128466352669, 22.0352021662631, 22.1661035930527, 22.3076825580579, 22.4633862659625, 22.6385516671362, 22.7358039205599, 22.8412015462561, 22.9563761407666, 23.0833240328168, 23.2244911226517, 23.3828787682485, 23.5621759622142, 23.6610462854046, 23.7669243471235, 23.8805448410547, 24.0027241931165, 24.1343699612407, 24.2764913208254, 24.4302107519672, 24.596777052527, 24.7775798074861, 24.9741654486094, 25.1882550373039, 25.4217638948067, 25.6768231830827, 25.955803500328, 26.1050765891247, 26.2613404862936, 26.4249705717305, 26.5963623182816, 26.7759322303542, 26.9641187921718, 27.1613834163823, 27.3682113807786, 27.58511273709, 27.812623170909, 28.0513047854269, 28.3017467732875, 28.564565929813, 28.8404069461092, 29.1299424006986, 29.4338723412863, 29.7529233109587, 30.0878466210591, 30.4394155991871, 30.8084214348769, 31.1956670911758, 31.6019585226941, 32.0280921019536, 32.4748366514213, 32.9429077412266, 33.4329309014366, 33.9453892655347, 34.4805508148232, 35.0383739545388, 35.6184049099909, 36.2197124407397, 36.8409287923373, 37.4804105777777, 38.13642207416, 38.8072384641723, 39.4911640889919, 40.1865113494974, 40.8915732482893, 42.3237928448749, 45.223859100559, 46.6592716170758, 47.3657893568596, 48.0618688564135, 48.7452461671406, 49.4136471266834, 50.0647992981189, 50.6964444075299, 51.306351148124, 51.8923282216616, 52.4522374891933, 52.7217662973603, 52.9840071039853, 53.2387134177501, 53.4856445004904, 53.7245657564824, 53.9552491146631, 54.1774734028738, 54.3910247132082, 54.5956967575688, 54.7912912125798, 54.9776180529999, 55.1544958728111, 55.3217521932072, 55.4792237567081, 55.6267568066707, 55.7642073515114, 55.8914414129721, 56.0083352578132, 56.1147756123545, 56.210659859325, 56.2958962165273, 56.3704038968669, 56.4341132493446, 56.4869658806549, 56.5289147570856, 56.5599242864598, 56.5799703799157, 56.5890404933672, 56.5871336485427, 56.5742604335493, 56.550442982964, 56.515714937502, 56.4701213833684, 56.4137187714479, 56.3465748165398, 56.2687683768948, 56.1803893143619, 56.0815383354993, 55.9723268140555, 55.8528765952627, 55.7233197824491, 55.5837985064993, 55.4344646787379, 55.2754797278739, 55.1070143216484, 54.9292480738779, 54.7423692376424, 54.5465743853601, 54.3420680765379, 54.1290625140404, 53.9077771896993, 53.6784385201298, 53.4412794736701, 53.1965391893261, 52.9444625886447, 52.6852999814853, 52.1467425280742, 51.5829617993009, 50.9961130646191, 50.38839877216, 49.7620554739556, 49.1193409248999, 48.462521484569, 47.7938599532658, 47.1156039779739, 45.7391591041164, 44.3504747765061, 42.9660085314928, 41.601230390742, 40.9307869651471, 40.2706374636643, 39.6224926486216, 38.9880642778606, 38.3690913988868, 37.7673409188103, 37.1845364631694, 36.6221940176455, 36.0814383472274, 35.5629171566053, 35.0668369059074, 34.593058502457, 34.1411961279352, 33.7106969328829, 33.3008995405171, 32.9110755407585, 32.5404586359619, 32.1882651073673, 31.8537082138358, 31.5360083240558, 31.2344000186164, 30.9481370164269, 30.6764955228625, 30.4187764228938, 30.1743066231341, 29.9424397638539, 29.722556463642, 29.5140642176868, 29.3163970404657, 29.1290149215184, 28.9514031465814, 28.7830715240772, 28.623553547675, 28.4724055185464, 28.3292056455177, 28.1935531370936, 27.9433866248569, 27.7190855546545, 27.5181091454216, 27.3381701182593, 27.1772103575603, 27.03337847895, 26.9050093034907, 26.7906051758047, 26.6888190280915, 26.5984390732007, 26.5183750019548, 26.447645558914, 26.3853673740844, 26.3307449339774, 26.2416714525592, 26.1754986700712, 26.1282186818783, 26.0965648548384, 26.0778695117002, 26.0699496361306, 26.0710150122411, 26.094475586124, 26.139313958665, 26.1994126351964, 26.2705426711929, 26.3497495336183, 26.5246303231391, 26.7133711841358, 26.9099549057757, 27.111885693435, 27.111885693435, 27.111885693435, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit2d_x_S_Int[mBs_2|aux2_rng1_X_Sim_draw_S]_Norm[mBs_2,mpsi_2]25",
        "fTitle" : "Projection of Fit2D x",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 220,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 218,
          "fXmin" : 3.8425976,
          "fXmax" : 3.9074024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 62.2479445427039,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 62.2479445427039,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D x",
      "_ymin" : 0,
      "_ymax" : 56.5890404933672,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_X_Sim_draw_S]_Cut[sample==sample::S]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 25,
      "fX" : [3.851, 3.853, 3.855, 3.857, 3.859, 3.861, 3.863, 3.865, 3.867, 3.869, 3.871, 3.873, 3.875, 3.877, 3.879, 3.881, 3.883, 3.885, 3.887, 3.889, 3.891, 3.893, 3.895, 3.897, 3.899],
      "fY" : [17, 22, 18, 33, 23, 27, 25, 33, 28, 49, 57, 48, 42, 44, 26, 23, 24, 30, 28, 31, 30, 30, 27, 17, 31],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng1_X_Sim_draw_S]_Cut[sample==sample::S]3005",
        "fTitle" : "Histogram of ds_1000_plot__mpsi_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 7.65019698660971,
          "fXmax" : 70.8616263551927,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 70.8616263551927,
        "fMinimum" : 7.65019698660971,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4],
      "fEXhigh" : [9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4],
      "fEYlow" : [4.08218389934171, 4.65450239544497, 4.20288721196007, 5.71530168178358, 4.76071662107231, 5.16377123855587, 4.96633466721007, 5.71530168178358, 5.25971089793461, 6.97602630329686, 7.52761858827319, 6.90397923687425, 6.45483071102782, 6.6079399977078, 5.06601492135562, 4.76071662107231, 4.86461220384528, 5.44652245543606, 5.25971089793461, 5.53756532580577, 5.44652245543606, 5.44652245543606, 5.16377123855587, 4.08218389934171, 5.53756532580577],
      "fEYhigh" : [5.20371938988384, 5.76136640411342, 5.32100732238368, 6.80256676451212, 5.8652346956897, 6.2602438465527, 6.06658917312032, 6.80256676451212, 6.35444601200602, 8.04763434666193, 8.5940072411441, 7.97632992098288, 7.53218018651548, 7.683510071295, 6.16432406860527, 5.8652346956897, 5.96693206711369, 6.53804637266794, 6.35444601200602, 6.62760123878468, 6.53804637266794, 6.53804637266794, 6.2602438465527, 5.20371938988384, 6.62760123878468],
      "_yAxisLabel" : "Events \/ ( 0.002 )",
      "_ymin" : 0,
      "_ymax" : 65.5940072411441,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00199999999999999,
      "_nSigma" : 1,
      "_entries" : 763,
      "_rawEntries" : 4101
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "canv",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 15.53106,
  "fWindowTopX" : 10,
  "fWindowTopY" : 32,
  "fWindowWidth" : 1000,
  "fWindowHeight" : 800,
  "fCw" : 998,
  "fCh" : 775,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.0775903619000209,
  "fY1" : -36.1445782321391,
  "fX2" : 1.76433735235014,
  "fY2" : 265.060241491096,
  "fXtoAbsPixelk" : -45.9079502007634,
  "fXtoPixelk" : -45.9079502007634,
  "fXtoPixel" : 591.671427695081,
  "fYtoAbsPixelk" : 682.000050346452,
  "fYtoPixelk" : 682.000050346452,
  "fYtoPixel" : -2.57299999618903,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 998,
  "fVtoAbsPixelk" : 775.00005,
  "fVtoPixelk" : 775,
  "fVtoPixel" : -775,
  "fAbsPixeltoXk" : 0.0775903619000209,
  "fPixeltoXk" : 0.0775903619000209,
  "fPixeltoX" : 0.00169012724494,
  "fAbsPixeltoYk" : 265.060241491096,
  "fPixeltoYk" : -36.1445782321391,
  "fPixeltoY" : -0.388651380288045,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.28,
  "fUymin" : 0,
  "fUxmax" : 1.68,
  "fUymax" : 250,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.28,
      "fY1" : 0,
      "fX2" : 1.68,
      "fY2" : 250,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_2dd28d30",
      "fTitle" : "A RooPlot of \"1*m23cp\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 72,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 70,
        "fXmin" : 0.28,
        "fXmax" : 1.68,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 250,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 183.867527494015, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[pspol]",
      "fTitle" : "Projection of Fit1D FitPsi_2S",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 204,
      "fX" : [0.25998, 0.26, 0.28, 0.28015625, 0.2803125, 0.28046875, 0.280625, 0.28078125, 0.2809375, 0.28109375, 0.28125, 0.2815625, 0.281875, 0.2821875, 0.2825, 0.2828125, 0.283125, 0.2834375, 0.28375, 0.2840625, 0.284375, 0.285, 0.285625, 0.28625, 0.286875, 0.2875, 0.288125, 0.28875, 0.289375, 0.29, 0.290625, 0.29125, 0.291875, 0.2925, 0.29375, 0.295, 0.29625, 0.2975, 0.29875, 0.3, 0.30125, 0.3025, 0.30375, 0.305, 0.30625, 0.3075, 0.30875, 0.31, 0.31125, 0.3125, 0.31375, 0.315, 0.3175, 0.32, 0.3225, 0.325, 0.3275, 0.33, 0.3325, 0.335, 0.3375, 0.34, 0.3425, 0.345, 0.3475, 0.35, 0.3525, 0.355, 0.3575, 0.36, 0.3625, 0.365, 0.3675, 0.37, 0.3725, 0.375, 0.3775, 0.38, 0.385, 0.39, 0.395, 0.4, 0.405, 0.41, 0.415, 0.42, 0.425, 0.43, 0.435, 0.44, 0.445, 0.45, 0.455, 0.46, 0.465, 0.47, 0.475, 0.48, 0.485, 0.49, 0.495, 0.5, 0.505, 0.51, 0.515, 0.52, 0.525, 0.53, 0.535, 0.54, 0.545, 0.55, 0.555, 0.56, 0.57, 0.58, 0.59, 0.6, 0.61, 0.62, 0.63, 0.64, 0.65, 0.66, 0.67, 0.68, 0.69, 0.7, 0.71, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.82, 0.84, 0.86, 0.88, 0.9, 0.92, 0.94, 0.96, 0.98, 1, 1.02, 1.04, 1.06, 1.08, 1.1, 1.12, 1.14, 1.16, 1.18, 1.2, 1.22, 1.24, 1.26, 1.28, 1.3, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.39, 1.4, 1.41, 1.42, 1.43, 1.44, 1.45, 1.46, 1.47, 1.48, 1.49, 1.5, 1.51, 1.52, 1.53, 1.54, 1.55, 1.56, 1.57, 1.58, 1.59, 1.6, 1.61, 1.62, 1.63, 1.64, 1.65, 1.66, 1.67, 1.68, 1.68, 1.7, 1.70002],
      "fY" : [0, 0.0931376650093143, 0.0931376650093143, 0.101223071214123, 0.108702305762684, 0.115692993500073, 0.122278956700523, 0.128522431907016, 0.134471135208498, 0.140162605780364, 0.145627009075206, 0.155969123831549, 0.165649984255683, 0.174779519635715, 0.183440079624096, 0.191695252651005, 0.199595358988799, 0.207181033756492, 0.214485653959231, 0.221537035174732, 0.228358649826428, 0.241389899808782, 0.253709228940049, 0.265415871819353, 0.27658771641766, 0.287287237838821, 0.297565465088209, 0.307464723712856, 0.317020586722801, 0.326263296482461, 0.335218823061637, 0.343909666617403, 0.352355475663006, 0.360573530387303, 0.376385876267706, 0.391450357272944, 0.40585069340241, 0.419655677713357, 0.432922671469332, 0.445700111231209, 0.458029349431544, 0.469946033136387, 0.481481155278906, 0.492661868790013, 0.503512125937953, 0.514053186705149, 0.524304027600144, 0.534281673771784, 0.544001471330365, 0.553477312543578, 0.562721823518599, 0.571746521746033, 0.589177785650806, 0.60584565971062, 0.621813691269946, 0.637136594682335, 0.651861901363223, 0.666031232077002, 0.679681292241025, 0.692844660689001, 0.705550422076123, 0.717824679291706, 0.729690972642781, 0.741170625783454, 0.752283033489978, 0.763045902830899, 0.773475456661516, 0.783586606415142, 0.793393099685979, 0.802907646971005, 0.812142031069893, 0.82110720196707, 0.829813359491206, 0.838270025629713, 0.846486108043634, 0.854469956062111, 0.862229410221095, 0.869771846236929, 0.884233073364935, 0.897904734358941, 0.910832603966622, 0.923057910961276, 0.934617973090358, 0.945546721117254, 0.955875134862313, 0.965631608746101, 0.974842260356119, 0.983531192588053, 0.991720717671872, 0.99943154968513, 1.00668297084114, 1.01349297581864, 1.01987839760016, 1.02585501765464, 1.03143766279854, 1.03664029066714, 1.04147606540419, 1.0459574249153, 1.05009614081603, 1.05390337203011, 1.05738971284824, 1.06056523613788, 1.0634395322944, 1.06602174444076, 1.06832060031224, 1.07034444120403, 1.07210124830899, 1.07359866673087, 1.07484402742135, 1.07584436725894, 1.07660644746059, 1.07713677049414, 1.07744159564009, 1.07752695333377, 1.07706232231266, 1.07578702281271, 1.07374228968486, 1.07096674934497, 1.06749668141203, 1.06336624640739, 1.05860768481967, 1.0532514918799, 1.04732657162765, 1.04086037323656, 1.03387901207373, 1.02640737756592, 1.01846922961855, 1.01008728506394, 1.0012832953937, 0.992078116845674, 0.982491773762527, 0.972543516010606, 0.962251871139448, 0.951634691871309, 0.94070919943266, 0.929492023173874, 0.917999236867171, 0.906246392024809, 0.894248548538152, 0.882020302902634, 0.856928828485034, 0.831080414671822, 0.804577570185142, 0.777517460830123, 0.749992424446033, 0.72209041944688, 0.693895417409619, 0.665487748249253, 0.636944404999598, 0.608339314004568, 0.579743575349039, 0.551225677568695, 0.522851690035307, 0.494685435887359, 0.46678864794227, 0.439221109667501, 0.412040782989141, 0.385303924466925, 0.359065191154982, 0.333377737290866, 0.30829330280569, 0.283862294521012, 0.26013386078952, 0.237155960243633, 0.2149754252363, 0.204198511476624, 0.193638020489408, 0.183299514956957, 0.173188497405734, 0.163310411694404, 0.15367064444873, 0.144274526445754, 0.135127333949548, 0.126234290000694, 0.117600565661561, 0.109231281219294, 0.101131507348376, 0.093306266234488, 0.0857605326613222, 0.0784992350619189, 0.0715272565360039, 0.0648494358347448, 0.0584705683142607, 0.052395406859162, 0.0466286627773304, 0.041175006667088, 0.036039069257855, 0.0312254422253366, 0.0267386789822339, 0.022583295445424, 0.0187637707805136, 0.0152845481246247, 0.012150035288234, 0.00936460543684912, 0.0069325977532696, 0.00485831808114648, 0.00314603955052285, 0.00180000318600785, 8.24418498207204e-4, 2.23464059006655e-4, 1.28806127906869e-6, 1.28806127906869e-6, 1.28806127906869e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[pspol]4",
        "fTitle" : "Projection of Fit1D FitPsi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 206,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 204,
          "fXmin" : 0.115976,
          "fXmax" : 1.844024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.18527964866714,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.18527964866714,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPsi_2S",
      "_ymin" : 0,
      "_ymax" : 1.07752695333377,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[sw]",
      "fTitle" : "Projection of Fit1D FitPsi_2S",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 355,
      "fX" : [0.27998, 0.28, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.951875, 0.9525, 0.953125, 0.95375, 0.954375, 0.955, 0.955625, 0.95625, 0.956875, 0.9575, 0.958125, 0.95875, 0.959375, 0.96, 0.960625, 0.96125, 0.961875, 0.9625, 0.963125, 0.96375, 0.964375, 0.965, 0.96625, 0.9675, 0.96875, 0.97, 0.9725, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.97875, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.98984375, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.99671875, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 0.9996875, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.006875, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.02125, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.105, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.315, 1.32, 1.325, 1.33, 1.335, 1.34, 1.345, 1.35, 1.355, 1.36, 1.365, 1.37, 1.375, 1.38, 1.385, 1.39, 1.4, 1.41, 1.415, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.4525, 1.455, 1.4575, 1.46, 1.4625, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.48, 1.485, 1.49, 1.495, 1.4975, 1.5, 1.5025, 1.505, 1.5075, 1.51, 1.5125, 1.515, 1.5175, 1.52, 1.5225, 1.525, 1.5275, 1.53, 1.535, 1.54, 1.545, 1.55, 1.555, 1.56, 1.565, 1.57, 1.575, 1.58, 1.59, 1.6, 1.61, 1.62, 1.63, 1.64, 1.66, 1.68, 1.68, 1.68002],
      "fY" : [0, 0.00437848547078252, 0.0242865597166907, 0.0388920382437783, 0.0544343372959588, 0.0719717027661472, 0.0921452658060223, 0.11551680575465, 0.142662031113745, 0.174215056533413, 0.21090109121057, 0.253568624641262, 0.303226404788945, 0.361089163112155, 0.428636303803496, 0.507688954134788, 0.600512849240098, 0.709957802665823, 0.839649614486385, 0.994258279603806, 1.17987916393653, 1.40458473303259, 1.67923943859106, 2.01873064601023, 2.44387548663982, 2.69740788740849, 2.98446014170242, 3.31097234853929, 3.68424372751398, 4.11331916214875, 4.60950903987699, 5.18709708668451, 5.86431719987283, 6.24739334280105, 6.66472122085769, 7.12039395004008, 7.61912445953979, 8.16635982219584, 8.76842053731908, 9.43267105694895, 10.1677296394614, 10.9837279718101, 11.892634114279, 12.9086564460284, 14.048751768955, 14.6715321193262, 15.3332680144967, 16.0371667500682, 16.7867616779577, 17.585951183387, 18.4390429020826, 19.3508039286426, 20.326517871071, 21.3720497202979, 22.493919625202, 23.699386789365, 24.9965448285143, 26.3944300355679, 27.9031440742585, 29.5339926322798, 30.3991176333522, 31.2996414638989, 32.2373884944013, 33.2142909682256, 34.2323955025363, 35.2938698739313, 36.4010100690893, 37.5562475703028, 38.7621568326565, 40.0214628931848, 41.3370490318624, 42.7119643788804, 44.1494313312362, 45.6528526029721, 47.2258176858638, 48.8721084391825, 50.5957034561415, 52.4007807682436, 54.2917183439654, 56.273091711571, 58.3496678833514, 60.5263945757128, 62.8083835012744, 65.2008862500283, 67.7092609709714, 70.3389277077727, 73.0953098268602, 74.5226966843399, 75.9837584998968, 77.4791371458563, 79.0094566634482, 80.5753188389956, 82.1772982790532, 83.8159369400585, 85.491738065296, 87.2051594792951, 88.9566061871674, 90.7464222239614, 92.5748816969182, 94.4421789616715, 96.3484178720201, 98.2936000421033, 100.277612059692, 102.300211590119, 104.361012312241, 106.459467630969, 108.594853115552, 110.766247619175, 112.972513043729, 117.483888419537, 122.114679246847, 126.845587018018, 131.651428613434, 141.351940454179, 146.157916898212, 148.525784134896, 150.859323832011, 153.149455865597, 155.386344486989, 157.559364199859, 159.657063253733, 161.667122497369, 163.576305952404, 165.370397324033, 166.219552177731, 167.0341132728, 167.811983094587, 168.550978748327, 169.24882416872, 169.903140369293, 170.511433143165, 171.071077422375, 171.579297211846, 172.0331395918, 172.429440656887, 172.764780312077, 173.035421370014, 173.237226030801, 173.365538909138, 173.415019030246, 173.379391067867, 173.251063009685, 173.020510626143, 172.675226321015, 172.454390581046, 172.197780001273, 171.901806982155, 171.561843944871, 171.171699190314, 170.722689687643, 170.201847797456, 169.587993335057, 168.84134329208, 167.865109144718, 166.1080506458, 156.604871452756, 152.71955750918, 149.831537958051, 147.442156698536, 145.366465498398, 143.511338209181, 141.82200558788, 140.262998282606, 138.809772992854, 137.444501999608, 136.153744439913, 134.927063031642, 133.756155346164, 132.634283245723, 131.555884075615, 130.516297379554, 129.511567662878, 127.593543923405, 125.779550668863, 124.052228814897, 122.397569488487, 120.803885605927, 119.261084032586, 116.292450368392, 110.573952731669, 109.120948601622, 107.613750874966, 106.823959366166, 105.994334615346, 105.101372136814, 104.092498248701, 102.771669113887, 98.417505858989, 96.3168209723346, 94.7845548444246, 93.5061297927051, 92.3827469580867, 91.3676956759894, 90.4343839418763, 89.5659076200071, 88.7506965274596, 87.9803981986821, 87.248735195722, 85.8828333624829, 84.6244544719704, 83.4542366828764, 82.3582587065671, 81.3260701605079, 80.3495607683064, 79.4222677723006, 78.5389294813084, 77.6951852780828, 76.8873669795805, 75.3674410100964, 73.9588777535342, 72.6461316973137, 71.4169386881511, 70.2614018237809, 69.1713861231957, 68.1401020130841, 67.1618094822188, 66.23160224838, 65.3452466651818, 64.4990590975533, 63.6898109679501, 62.1710613403486, 60.7697853282107, 59.4705702054868, 58.2608420918505, 57.1301970895708, 56.0699221888939, 55.0726437346782, 54.1320641258517, 53.2427610584679, 52.4000320543646, 51.5997723950055, 50.8383781049136, 49.4198204048272, 48.1229220100537, 46.9305434943891, 45.8287772067841, 44.8061929515207, 43.8532915131601, 42.9621007087813, 42.1258714952596, 41.338845771068, 40.596076489568, 39.8932865613643, 38.5932369341776, 37.4141431146026, 36.3369233325952, 35.3465149358642, 34.4308688496109, 33.5802362717884, 32.7866517103736, 32.0435512041567, 31.3454856486234, 30.6879023276056, 30.066976209557, 29.4794781234916, 28.3942251604508, 27.4147616597128, 26.5283943319592, 25.7258062279485, 25.0001696307489, 24.3465380459779, 23.7614275771057, 23.2425309024697, 22.7885271005623, 22.3989632096637, 22.0741916843137, 21.8153535390959, 21.6244009395813, 21.5041558762477, 21.4584036271491, 21.4920210411395, 21.6111400690325, 21.8233458897185, 22.1379052770703, 22.5660123279098, 22.8267298087848, 23.1210212219888, 23.4509193362938, 23.818601839259, 24.2263820674326, 24.6766904809012, 25.1720430698802, 25.7149915744202, 26.308048711424, 26.9535794680802, 27.6536468932206, 28.4097977165436, 29.2227697019224, 30.0920992983843, 31.0156057322299, 31.9887277382225, 34.0485248518538, 36.151866940692, 37.1548656402043, 38.0747841533484, 38.4887001534066, 38.8629791471473, 39.1903935208332, 39.4634166861315, 39.6743599244373, 39.8155432043964, 39.8794984492984, 39.8592008842449, 39.7483208578497, 39.5414851962728, 39.2345341067452, 38.8247573764321, 38.3110925914238, 37.6942687276139, 36.9768809562663, 36.1633868146098, 35.260019665795, 34.274621984068, 33.2164076328837, 32.095668092477, 30.9234417905924, 29.7111678018053, 27.212215972829, 24.6861160733283, 22.2084556483851, 19.8385226001084, 18.7076474414373, 17.6180000523592, 16.5722388164878, 15.5721588397888, 14.6187939057194, 13.7125205133924, 12.8531596087668, 12.0400728179427, 11.2722510519172, 10.548394239002, 9.86698164604384, 9.22633278184989, 8.624659255524, 8.06010821341677, 7.03484777093721, 6.13563590354159, 5.34818178772356, 4.6592048750833, 4.05662326930006, 3.52961106532486, 3.06857336638545, 2.66507328706045, 2.31173416682485, 2.00213210707421, 1.49256616652361, 1.1000977149994, 0.797536661608465, 0.564513006777087, 0.385756429935467, 0.249829131450726, 0.0747922904667373, 4.89359450699911e-4, 4.89359450699911e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[sw]5",
        "fTitle" : "Projection of Fit1D FitPsi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 357,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 355,
          "fXmin" : 0.139976,
          "fXmax" : 1.820024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 190.75652093327,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 190.75652093327,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPsi_2S",
      "_ymin" : 0,
      "_ymax" : 173.415019030246,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPsi_2S_2S_Norm[mpipi_2S]",
      "fTitle" : "Projection of Fit1D FitPsi_2S",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 358,
      "fX" : [0.25998, 0.26, 0.28, 0.2825, 0.285, 0.29, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.74, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.951875, 0.9525, 0.953125, 0.95375, 0.954375, 0.955, 0.955625, 0.95625, 0.956875, 0.9575, 0.958125, 0.95875, 0.959375, 0.96, 0.960625, 0.96125, 0.961875, 0.9625, 0.963125, 0.96375, 0.964375, 0.965, 0.96625, 0.9675, 0.96875, 0.97, 0.9725, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.97875, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.98984375, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.99671875, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 0.9996875, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.006875, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.02125, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.315, 1.32, 1.325, 1.33, 1.335, 1.34, 1.345, 1.35, 1.355, 1.36, 1.365, 1.37, 1.375, 1.38, 1.385, 1.39, 1.4, 1.41, 1.415, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.4525, 1.455, 1.4575, 1.46, 1.4625, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.48, 1.485, 1.49, 1.495, 1.4975, 1.5, 1.5025, 1.505, 1.5075, 1.51, 1.5125, 1.515, 1.5175, 1.52, 1.5225, 1.525, 1.5275, 1.53, 1.535, 1.54, 1.545, 1.55, 1.555, 1.56, 1.565, 1.57, 1.575, 1.58, 1.59, 1.6, 1.61, 1.62, 1.63, 1.64, 1.66, 1.68, 1.68, 1.7, 1.70002],
      "fY" : [0, 0.0975161504800968, 0.0975161504800968, 0.192186974345594, 0.253100108008144, 0.342692297050705, 0.469986670947899, 0.644737697954398, 0.772259016587665, 0.874879349737152, 0.961917112042952, 1.03857471671593, 1.10829363985985, 1.17364660621854, 1.23675610886521, 1.29952604955657, 1.36379164092683, 1.43143360431618, 1.50448067106244, 1.58521590746856, 1.67629987205281, 1.78092455201079, 1.90301586089377, 2.04750977148371, 2.22073953717309, 2.43099211059851, 2.689326723655, 3.0108087628559, 3.41641900265042, 3.93609483357372, 4.25168154797195, 4.61373575068786, 5.03131839901592, 5.51575543190179, 6.08134563522266, 6.74633750277546, 7.12321756322592, 7.53429703512051, 7.98367073996247, 8.47605328802482, 9.01689340946072, 9.61251323776084, 10.27027883662, 10.9988100541332, 11.8082401456035, 12.7105387188416, 13.7199156802396, 14.8533293391401, 15.4727557131585, 16.1311291151333, 16.8316570237486, 17.5778729728563, 18.3736755284796, 19.2233725060268, 20.1317311786717, 21.1040353319011, 22.1461501330479, 23.2645959063269, 24.4666320296014, 25.7603522918385, 27.1547931581664, 28.66005646351, 30.2874480657497, 31.1508423084294, 32.0496338883449, 32.9856471969732, 33.9608144986153, 34.9771824313101, 36.0369187924702, 37.142319589529, 38.2958163254744, 39.4999834760278, 40.757546098801, 42.0713874942886, 43.4445568131428, 44.880276472765, 46.3819492075437, 47.9531645295441, 49.5977043182701, 51.3195471871112, 53.1228711876905, 55.0120543085488, 56.9916720979592, 59.0664915881665, 61.2414605154759, 63.5216906123508, 65.9124334885736, 68.4190473128771, 71.0469521486131, 73.8015713818386, 75.2280764332081, 76.6882562037925, 78.182752568356, 79.7121895705639, 81.2771689991713, 82.8782654631621, 84.5160209213994, 86.1909386195902, 87.9034763846829, 89.6540392242053, 91.4429711756186, 93.2705463485735, 95.1369591011098, 97.0423132894297, 98.9866105300724, 100.969737413206, 102.991451606556, 105.05136679137, 107.148936374946, 109.283435928918, 111.453944308852, 113.659323419016, 118.168925603438, 122.797942505017, 127.527075635024, 132.331141892703, 142.028101043467, 146.832300172737, 149.19927851777, 151.531929170162, 153.821172008278, 156.057171285777, 158.22930150865, 160.32611092874, 162.335280397122, 164.24357393774, 166.036775258099, 166.885485035563, 167.69960102105, 168.477025700192, 169.215576178514, 169.912976391003, 170.566847351472, 171.174694853328, 171.733893828896, 172.241668283388, 172.695065297309, 173.090920965597, 173.425815193508, 173.696010793972, 173.897369967377, 174.02523732871, 174.074271903475, 174.038198365701, 173.909424703358, 173.67842668717, 173.3326967212, 173.111638140324, 172.854804712702, 172.558608838827, 172.218422939914, 171.828055316892, 171.378822938955, 170.857758166737, 170.243680815576, 169.496807877144, 168.520350827669, 166.763069420012, 157.259667311643, 153.374130446188, 150.485887966664, 148.096283772271, 146.020369630809, 144.165019393857, 142.475463818446, 140.91623355272, 139.462785296212, 138.09729132994, 136.806310790986, 135.579406397255, 134.408275720154, 133.286180621962, 132.207558448008, 131.167748742045, 130.162796009444, 128.244326220193, 126.429886892205, 124.702118941408, 123.047013495061, 121.45288346974, 119.909635731096, 116.940109669791, 111.219826980686, 109.766376535395, 108.258732473195, 107.468717789098, 106.63886985801, 105.745684194276, 104.736587116059, 103.415534786277, 99.0611483315798, 96.9602402403307, 95.4277509030652, 94.1491026372642, 93.0254965838732, 92.010222078347, 91.0766871161835, 90.2079875616772, 89.3925532319407, 88.6220316614572, 87.8901454123088, 86.5237970733851, 85.264971659676, 84.094307330151, 82.997882796454, 81.9652476763281, 80.988291693658, 80.0605520910589, 79.1767671776258, 78.3325763363884, 77.5243113845801, 76.0034920637072, 74.594035397895, 73.2803958767704, 72.0503093492544, 70.893878915283, 69.802969596048, 68.7707918204345, 67.7916055794092, 66.8605045929435, 65.9732552168398, 65.1261738182134, 64.3160318217031, 62.79549436128, 61.392430398818, 60.0914272256403, 58.8799109787516, 57.7474777777112, 56.6854146300141, 55.6863478977272, 54.7439799969461, 53.8528886408517, 53.0083713683692, 52.2063234780092, 51.4431410113022, 50.0210071889749, 48.720533092606, 47.5245794306378, 46.4192386860486, 45.3930807965352, 44.4366066794672, 43.5418442841303, 42.7020446990117, 41.9114499536061, 41.1651131317125, 40.458757273794, 39.1515811357865, 37.9653687921712, 36.8810394914711, 35.8835315911979, 34.9607970177495, 34.1030879618237, 33.3024399158393, 32.5522898948722, 31.8471897626803, 31.182587763493, 29.9601777015345, 28.8610138083931, 27.8677217184109, 26.9676154416267, 26.1513852181107, 25.4122104137381, 24.7451515138074, 24.1467315015726, 23.6146498383422, 23.1475922917172, 22.7451124980475, 22.4075694216046, 22.1361105009557, 21.9326942423869, 21.8001488962015, 21.7422659216702, 21.7639282724451, 21.871273929822, 22.0718940308772, 22.375061237314, 22.7919754652963, 23.0471730942749, 23.3359966472251, 23.660479601863, 24.0228003507356, 24.4252729314737, 24.8703285013906, 25.3604837441214, 25.8982910893772, 26.4862639400086, 27.1267679654859, 27.8218668933016, 28.573108128238, 29.3812301057192, 30.2457699428331, 31.164547530493, 32.1330022646683, 34.1836521858033, 36.2781012306927, 37.27675033189, 38.19238471901, 38.604183407805, 38.976361697534, 39.301692053783, 39.5726479673508, 39.7815407985735, 39.9206905948487, 39.9826293580293, 39.9603323915933, 39.8474701223443, 39.6386694544471, 39.3297706729537, 38.9180636426666, 38.4024860271319, 37.7837668795179, 37.0645014481828, 36.2491473472711, 35.3439380166708, 34.3567160071884, 33.2966952586631, 32.174167327539, 31.0001707175955, 29.78614457927, 27.283743229365, 24.7542673490697, 22.2733050842198, 19.9001449349952, 18.7676844391303, 17.6764706206735, 16.6291619372554, 15.6275535686964, 14.6726793721468, 13.7649159202516, 12.9040842323423, 12.0895460077327, 11.3202922304752, 10.5950229017793, 9.91221736123341, 9.27019519023031, 8.6671680703047, 8.10128322008386, 7.07341480617639, 6.17167497279945, 5.38177346919209, 4.69043031730864, 4.08556418881539, 3.55634974430709, 3.09319265033536, 2.68765658250587, 2.33236543904667, 2.02089587785472, 1.50785071464824, 1.11224775028763, 0.806901267045314, 0.571445604530357, 0.390614748016613, 0.252975171001249, 0.0756167089649445, 4.90647511978979e-4, 4.90647511978979e-4, 4.90647511978979e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitPsi_2S_2S_Norm[mpipi_2S]6",
        "fTitle" : "Projection of Fit1D FitPsi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 360,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 358,
          "fXmin" : 0.115976,
          "fXmax" : 1.844024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 191.481699093823,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 191.481699093823,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPsi_2S",
      "_ymin" : 0,
      "_ymax" : 174.074271903475,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_Cut[sample==sample::Psi]",
      "fTitle" : "Histogram of ds_1000_plot__mpipi_2S",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 70,
      "fX" : [0.29, 0.31, 0.33, 0.35, 0.37, 0.39, 0.41, 0.43, 0.45, 0.47, 0.49, 0.51, 0.53, 0.55, 0.57, 0.59, 0.61, 0.63, 0.65, 0.67, 0.69, 0.71, 0.73, 0.75, 0.77, 0.79, 0.81, 0.83, 0.85, 0.87, 0.89, 0.91, 0.93, 0.95, 0.97, 0.99, 1.01, 1.03, 1.05, 1.07, 1.09, 1.11, 1.13, 1.15, 1.17, 1.19, 1.21, 1.23, 1.25, 1.27, 1.29, 1.31, 1.33, 1.35, 1.37, 1.39, 1.41, 1.43, 1.45, 1.47, 1.49, 1.51, 1.53, 1.55, 1.57, 1.59, 1.61, 1.63, 1.65, 1.67],
      "fY" : [0.185629606246948, 0.710919678211212, -1.11784017086029, 2.34852886199951, 0.306077212095261, -1.12736344337463, -3.31950235366821, -2.32241439819336, 3.81512069702148, -1.15491271018982, 0.757705628871918, -2.04450392723083, 3.52435970306396, 8.8630952835083, 6.09142112731934, 3.71963500976562, 7.82456111907959, -2.87651538848877, 0.4276182949543, 3.23985409736633, 5.4696798324585, 5.52850198745728, 2.065833568573, 1.4068820476532, 8.03643989562988, 1.50917840003967, 7.40041351318359, 7.42598104476929, 7.25101757049561, 17.5091686248779, 8.97456645965576, 18.8641376495361, 43.3264274597168, 73.4599685668945, 124.041679382324, 161.015350341797, 49.5134658813477, 41.4122467041016, 39.8152656555176, 24.6732311248779, 28.8377723693848, 38.6439323425293, 33.223087310791, 26.9317264556885, 20.236478805542, 29.6683521270752, 21.2869720458984, 27.7682304382324, 23.9067344665527, 26.0357456207275, 24.4818248748779, 28.1071834564209, 14.4206371307373, 31.2182636260986, 21.3173999786377, 26.4589309692383, 45.6232070922852, 48.0023956298828, 31.7488574981689, 29.3732872009277, 15.3924427032471, 8.92152881622314, 9.11473274230957, 3.57890820503235, 2.68535113334656, 2.73735189437866, 5.33339166641235, 2.59949445724487, -1.0691773891449, 1.06952381134033],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_Cut[sample==sample::Psi]3002",
        "fTitle" : "Histogram of ds_1000_plot__mpipi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.14,
          "fXmax" : 1.82,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -23.9990119335092,
          "fXmax" : 192.905203121299,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 192.905203121299,
        "fMinimum" : -23.9990119335092,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEXhigh" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEYlow" : [0.683942078266643, 1.10308956576549, 0.786406344010877, 1.66106646466611, 3.14294420022853, 2.89769560779668, 1.43011076266823, 1.59600760447242, 3.46927083589062, 2.63790354105512, 2.03310653635232, 2.26733063627458, 2.93017464704237, 3.94482020073798, 3.67398697801729, 3.84791507512846, 4.51588461847418, 3.04714529045308, 3.52883097230729, 3.37881290485564, 3.31702784196314, 3.38512174191438, 4.53260753071699, 4.0126024712494, 4.45939222370047, 4.45471126826217, 3.50538442085398, 4.55699149957576, 4.87734677641409, 5.40361843349532, 4.92160981897049, 6.02436334255358, 7.98637291311115, 9.73465964017732, 12.5538530264288, 13.8145015249347, 8.07718044500209, 7.30545940334726, 7.32792410668556, 5.89120134813709, 6.57261004632433, 7.01179073928055, 6.60631643535314, 5.76581873894767, 5.21748431385472, 6.1399916803985, 5.31388473782328, 5.69344379318635, 6.13837453214296, 5.81078647195424, 5.19699122053251, 6.22847488598563, 4.6109509425761, 6.17894008150365, 5.27776284155747, 5.92890195428749, 7.249019235072, 7.54891080846449, 6.33453322731428, 6.1294495397916, 5.40535076683417, 3.75058599608073, 3.91756640444054, 2.46236172221518, 3.72856215656637, 2.26764752344325, 2.36188708673816, 2.48543950252482, 1.06266109554979, 1.24488179989885],
      "fEYhigh" : [0.683942078266643, 1.10308956576549, 0.786406344010877, 1.66106646466611, 3.14294420022853, 2.89769560779668, 1.43011076266823, 1.59600760447242, 3.46927083589062, 2.63790354105512, 2.03310653635232, 2.26733063627458, 2.93017464704237, 3.94482020073798, 3.67398697801729, 3.84791507512846, 4.51588461847418, 3.04714529045308, 3.52883097230729, 3.37881290485564, 3.31702784196314, 3.38512174191438, 4.53260753071699, 4.0126024712494, 4.45939222370047, 4.45471126826217, 3.50538442085398, 4.55699149957576, 4.87734677641409, 5.40361843349532, 4.92160981897049, 6.02436334255358, 7.98637291311115, 9.73465964017732, 12.5538530264288, 13.8145015249347, 8.07718044500209, 7.30545940334726, 7.32792410668556, 5.89120134813709, 6.57261004632433, 7.01179073928055, 6.60631643535314, 5.76581873894767, 5.21748431385472, 6.1399916803985, 5.31388473782328, 5.69344379318635, 6.13837453214296, 5.81078647195424, 5.19699122053251, 6.22847488598563, 4.6109509425761, 6.17894008150365, 5.27776284155747, 5.92890195428749, 7.249019235072, 7.54891080846449, 6.33453322731428, 6.1294495397916, 5.40535076683417, 3.75058599608073, 3.91756640444054, 2.46236172221518, 3.72856215656637, 2.26764752344325, 2.36188708673816, 2.48543950252482, 1.06266109554979, 1.24488179989885],
      "_yAxisLabel" : "Events \/ ( 0.02 )",
      "_ymin" : -5.92366067894185,
      "_ymax" : 174.829851866732,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.02,
      "_nSigma" : 1,
      "_entries" : 1304.20547711849,
      "_rawEntries" : 1459.30398492062
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "lol2",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 15.53106,
  "fWindowTopX" : 10,
  "fWindowTopY" : 32,
  "fWindowWidth" : 1000,
  "fWindowHeight" : 800,
  "fCw" : 998,
  "fCh" : 775,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2a_new.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.0775903619000209,
  "fY1" : -57.5903613614247,
  "fX2" : 1.76433735235014,
  "fY2" : 255.662651150739,
  "fXtoAbsPixelk" : -45.9999502011657,
  "fXtoPixelk" : -45.9999502011657,
  "fXtoPixel" : 592.857141979039,
  "fYtoAbsPixelk" : 652.923127356357,
  "fYtoPixelk" : 652.923127356357,
  "fYtoPixel" : -2.55384615006355,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.0775903619000209,
  "fPixeltoXk" : 0.0775903619000209,
  "fPixeltoX" : 0.00168674699045012,
  "fAbsPixeltoYk" : 255.662651150739,
  "fPixeltoYk" : -57.5903613614247,
  "fPixeltoY" : -0.391566265640205,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.28,
  "fUymin" : -20,
  "fUxmax" : 1.68,
  "fUymax" : 240,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.28,
      "fY1" : -20,
      "fX2" : 1.68,
      "fY2" : 240,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_2ddb5860",
      "fTitle" : "A RooPlot of \"1*m23cp\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 72,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 70,
        "fXmin" : 0.28,
        "fXmax" : 1.68,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000513,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 240,
      "fMinimum" : -20,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 183.867527494015, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[pspol]",
      "fTitle" : "Projection of Fit1D FitPsi_2S",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 204,
      "fX" : [0.25998, 0.26, 0.28, 0.28015625, 0.2803125, 0.28046875, 0.280625, 0.28078125, 0.2809375, 0.28109375, 0.28125, 0.2815625, 0.281875, 0.2821875, 0.2825, 0.2828125, 0.283125, 0.2834375, 0.28375, 0.2840625, 0.284375, 0.285, 0.285625, 0.28625, 0.286875, 0.2875, 0.288125, 0.28875, 0.289375, 0.29, 0.290625, 0.29125, 0.291875, 0.2925, 0.29375, 0.295, 0.29625, 0.2975, 0.29875, 0.3, 0.30125, 0.3025, 0.30375, 0.305, 0.30625, 0.3075, 0.30875, 0.31, 0.31125, 0.3125, 0.31375, 0.315, 0.3175, 0.32, 0.3225, 0.325, 0.3275, 0.33, 0.3325, 0.335, 0.3375, 0.34, 0.3425, 0.345, 0.3475, 0.35, 0.3525, 0.355, 0.3575, 0.36, 0.3625, 0.365, 0.3675, 0.37, 0.3725, 0.375, 0.3775, 0.38, 0.385, 0.39, 0.395, 0.4, 0.405, 0.41, 0.415, 0.42, 0.425, 0.43, 0.435, 0.44, 0.445, 0.45, 0.455, 0.46, 0.465, 0.47, 0.475, 0.48, 0.485, 0.49, 0.495, 0.5, 0.505, 0.51, 0.515, 0.52, 0.525, 0.53, 0.535, 0.54, 0.545, 0.55, 0.555, 0.56, 0.57, 0.58, 0.59, 0.6, 0.61, 0.62, 0.63, 0.64, 0.65, 0.66, 0.67, 0.68, 0.69, 0.7, 0.71, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.82, 0.84, 0.86, 0.88, 0.9, 0.92, 0.94, 0.96, 0.98, 1, 1.02, 1.04, 1.06, 1.08, 1.1, 1.12, 1.14, 1.16, 1.18, 1.2, 1.22, 1.24, 1.26, 1.28, 1.3, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.39, 1.4, 1.41, 1.42, 1.43, 1.44, 1.45, 1.46, 1.47, 1.48, 1.49, 1.5, 1.51, 1.52, 1.53, 1.54, 1.55, 1.56, 1.57, 1.58, 1.59, 1.6, 1.61, 1.62, 1.63, 1.64, 1.65, 1.66, 1.67, 1.68, 1.68, 1.7, 1.70002],
      "fY" : [0, 0.0931376650093143, 0.0931376650093143, 0.101223071214123, 0.108702305762684, 0.115692993500073, 0.122278956700523, 0.128522431907016, 0.134471135208498, 0.140162605780364, 0.145627009075206, 0.155969123831549, 0.165649984255683, 0.174779519635715, 0.183440079624096, 0.191695252651005, 0.199595358988799, 0.207181033756492, 0.214485653959231, 0.221537035174732, 0.228358649826428, 0.241389899808782, 0.253709228940049, 0.265415871819353, 0.27658771641766, 0.287287237838821, 0.297565465088209, 0.307464723712856, 0.317020586722801, 0.326263296482461, 0.335218823061637, 0.343909666617403, 0.352355475663006, 0.360573530387303, 0.376385876267706, 0.391450357272944, 0.40585069340241, 0.419655677713357, 0.432922671469332, 0.445700111231209, 0.458029349431544, 0.469946033136387, 0.481481155278906, 0.492661868790013, 0.503512125937953, 0.514053186705149, 0.524304027600144, 0.534281673771784, 0.544001471330365, 0.553477312543578, 0.562721823518599, 0.571746521746033, 0.589177785650806, 0.60584565971062, 0.621813691269946, 0.637136594682335, 0.651861901363223, 0.666031232077002, 0.679681292241025, 0.692844660689001, 0.705550422076123, 0.717824679291706, 0.729690972642781, 0.741170625783454, 0.752283033489978, 0.763045902830899, 0.773475456661516, 0.783586606415142, 0.793393099685979, 0.802907646971005, 0.812142031069893, 0.82110720196707, 0.829813359491206, 0.838270025629713, 0.846486108043634, 0.854469956062111, 0.862229410221095, 0.869771846236929, 0.884233073364935, 0.897904734358941, 0.910832603966622, 0.923057910961276, 0.934617973090358, 0.945546721117254, 0.955875134862313, 0.965631608746101, 0.974842260356119, 0.983531192588053, 0.991720717671872, 0.99943154968513, 1.00668297084114, 1.01349297581864, 1.01987839760016, 1.02585501765464, 1.03143766279854, 1.03664029066714, 1.04147606540419, 1.0459574249153, 1.05009614081603, 1.05390337203011, 1.05738971284824, 1.06056523613788, 1.0634395322944, 1.06602174444076, 1.06832060031224, 1.07034444120403, 1.07210124830899, 1.07359866673087, 1.07484402742135, 1.07584436725894, 1.07660644746059, 1.07713677049414, 1.07744159564009, 1.07752695333377, 1.07706232231266, 1.07578702281271, 1.07374228968486, 1.07096674934497, 1.06749668141203, 1.06336624640739, 1.05860768481967, 1.0532514918799, 1.04732657162765, 1.04086037323656, 1.03387901207373, 1.02640737756592, 1.01846922961855, 1.01008728506394, 1.0012832953937, 0.992078116845674, 0.982491773762527, 0.972543516010606, 0.962251871139448, 0.951634691871309, 0.94070919943266, 0.929492023173874, 0.917999236867171, 0.906246392024809, 0.894248548538152, 0.882020302902634, 0.856928828485034, 0.831080414671822, 0.804577570185142, 0.777517460830123, 0.749992424446033, 0.72209041944688, 0.693895417409619, 0.665487748249253, 0.636944404999598, 0.608339314004568, 0.579743575349039, 0.551225677568695, 0.522851690035307, 0.494685435887359, 0.46678864794227, 0.439221109667501, 0.412040782989141, 0.385303924466925, 0.359065191154982, 0.333377737290866, 0.30829330280569, 0.283862294521012, 0.26013386078952, 0.237155960243633, 0.2149754252363, 0.204198511476624, 0.193638020489408, 0.183299514956957, 0.173188497405734, 0.163310411694404, 0.15367064444873, 0.144274526445754, 0.135127333949548, 0.126234290000694, 0.117600565661561, 0.109231281219294, 0.101131507348376, 0.093306266234488, 0.0857605326613222, 0.0784992350619189, 0.0715272565360039, 0.0648494358347448, 0.0584705683142607, 0.052395406859162, 0.0466286627773304, 0.041175006667088, 0.036039069257855, 0.0312254422253366, 0.0267386789822339, 0.022583295445424, 0.0187637707805136, 0.0152845481246247, 0.012150035288234, 0.00936460543684912, 0.0069325977532696, 0.00485831808114648, 0.00314603955052285, 0.00180000318600785, 8.24418498207204e-4, 2.23464059006655e-4, 1.28806127906869e-6, 1.28806127906869e-6, 1.28806127906869e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[pspol]13",
        "fTitle" : "Projection of Fit1D FitPsi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 206,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 204,
          "fXmin" : 0.115976,
          "fXmax" : 1.844024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.18527964866714,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.18527964866714,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPsi_2S",
      "_ymin" : 0,
      "_ymax" : 1.07752695333377,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[sw]",
      "fTitle" : "Projection of Fit1D FitPsi_2S",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 355,
      "fX" : [0.27998, 0.28, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.951875, 0.9525, 0.953125, 0.95375, 0.954375, 0.955, 0.955625, 0.95625, 0.956875, 0.9575, 0.958125, 0.95875, 0.959375, 0.96, 0.960625, 0.96125, 0.961875, 0.9625, 0.963125, 0.96375, 0.964375, 0.965, 0.96625, 0.9675, 0.96875, 0.97, 0.9725, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.97875, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.98984375, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.99671875, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 0.9996875, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.006875, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.02125, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.105, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.315, 1.32, 1.325, 1.33, 1.335, 1.34, 1.345, 1.35, 1.355, 1.36, 1.365, 1.37, 1.375, 1.38, 1.385, 1.39, 1.4, 1.41, 1.415, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.4525, 1.455, 1.4575, 1.46, 1.4625, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.48, 1.485, 1.49, 1.495, 1.4975, 1.5, 1.5025, 1.505, 1.5075, 1.51, 1.5125, 1.515, 1.5175, 1.52, 1.5225, 1.525, 1.5275, 1.53, 1.535, 1.54, 1.545, 1.55, 1.555, 1.56, 1.565, 1.57, 1.575, 1.58, 1.59, 1.6, 1.61, 1.62, 1.63, 1.64, 1.66, 1.68, 1.68, 1.68002],
      "fY" : [0, 0.00437848547078252, 0.0242865597166907, 0.0388920382437783, 0.0544343372959588, 0.0719717027661472, 0.0921452658060223, 0.11551680575465, 0.142662031113745, 0.174215056533413, 0.21090109121057, 0.253568624641262, 0.303226404788945, 0.361089163112155, 0.428636303803496, 0.507688954134788, 0.600512849240098, 0.709957802665823, 0.839649614486385, 0.994258279603806, 1.17987916393653, 1.40458473303259, 1.67923943859106, 2.01873064601023, 2.44387548663982, 2.69740788740849, 2.98446014170242, 3.31097234853929, 3.68424372751398, 4.11331916214875, 4.60950903987699, 5.18709708668451, 5.86431719987283, 6.24739334280105, 6.66472122085769, 7.12039395004008, 7.61912445953979, 8.16635982219584, 8.76842053731908, 9.43267105694895, 10.1677296394614, 10.9837279718101, 11.892634114279, 12.9086564460284, 14.048751768955, 14.6715321193262, 15.3332680144967, 16.0371667500682, 16.7867616779577, 17.585951183387, 18.4390429020826, 19.3508039286426, 20.326517871071, 21.3720497202979, 22.493919625202, 23.699386789365, 24.9965448285143, 26.3944300355679, 27.9031440742585, 29.5339926322798, 30.3991176333522, 31.2996414638989, 32.2373884944013, 33.2142909682256, 34.2323955025363, 35.2938698739313, 36.4010100690893, 37.5562475703028, 38.7621568326565, 40.0214628931848, 41.3370490318624, 42.7119643788804, 44.1494313312362, 45.6528526029721, 47.2258176858638, 48.8721084391825, 50.5957034561415, 52.4007807682436, 54.2917183439654, 56.273091711571, 58.3496678833514, 60.5263945757128, 62.8083835012744, 65.2008862500283, 67.7092609709714, 70.3389277077727, 73.0953098268602, 74.5226966843399, 75.9837584998968, 77.4791371458563, 79.0094566634482, 80.5753188389956, 82.1772982790532, 83.8159369400585, 85.491738065296, 87.2051594792951, 88.9566061871674, 90.7464222239614, 92.5748816969182, 94.4421789616715, 96.3484178720201, 98.2936000421033, 100.277612059692, 102.300211590119, 104.361012312241, 106.459467630969, 108.594853115552, 110.766247619175, 112.972513043729, 117.483888419537, 122.114679246847, 126.845587018018, 131.651428613434, 141.351940454179, 146.157916898212, 148.525784134896, 150.859323832011, 153.149455865597, 155.386344486989, 157.559364199859, 159.657063253733, 161.667122497369, 163.576305952404, 165.370397324033, 166.219552177731, 167.0341132728, 167.811983094587, 168.550978748327, 169.24882416872, 169.903140369293, 170.511433143165, 171.071077422375, 171.579297211846, 172.0331395918, 172.429440656887, 172.764780312077, 173.035421370014, 173.237226030801, 173.365538909138, 173.415019030246, 173.379391067867, 173.251063009685, 173.020510626143, 172.675226321015, 172.454390581046, 172.197780001273, 171.901806982155, 171.561843944871, 171.171699190314, 170.722689687643, 170.201847797456, 169.587993335057, 168.84134329208, 167.865109144718, 166.1080506458, 156.604871452756, 152.71955750918, 149.831537958051, 147.442156698536, 145.366465498398, 143.511338209181, 141.82200558788, 140.262998282606, 138.809772992854, 137.444501999608, 136.153744439913, 134.927063031642, 133.756155346164, 132.634283245723, 131.555884075615, 130.516297379554, 129.511567662878, 127.593543923405, 125.779550668863, 124.052228814897, 122.397569488487, 120.803885605927, 119.261084032586, 116.292450368392, 110.573952731669, 109.120948601622, 107.613750874966, 106.823959366166, 105.994334615346, 105.101372136814, 104.092498248701, 102.771669113887, 98.417505858989, 96.3168209723346, 94.7845548444246, 93.5061297927051, 92.3827469580867, 91.3676956759894, 90.4343839418763, 89.5659076200071, 88.7506965274596, 87.9803981986821, 87.248735195722, 85.8828333624829, 84.6244544719704, 83.4542366828764, 82.3582587065671, 81.3260701605079, 80.3495607683064, 79.4222677723006, 78.5389294813084, 77.6951852780828, 76.8873669795805, 75.3674410100964, 73.9588777535342, 72.6461316973137, 71.4169386881511, 70.2614018237809, 69.1713861231957, 68.1401020130841, 67.1618094822188, 66.23160224838, 65.3452466651818, 64.4990590975533, 63.6898109679501, 62.1710613403486, 60.7697853282107, 59.4705702054868, 58.2608420918505, 57.1301970895708, 56.0699221888939, 55.0726437346782, 54.1320641258517, 53.2427610584679, 52.4000320543646, 51.5997723950055, 50.8383781049136, 49.4198204048272, 48.1229220100537, 46.9305434943891, 45.8287772067841, 44.8061929515207, 43.8532915131601, 42.9621007087813, 42.1258714952596, 41.338845771068, 40.596076489568, 39.8932865613643, 38.5932369341776, 37.4141431146026, 36.3369233325952, 35.3465149358642, 34.4308688496109, 33.5802362717884, 32.7866517103736, 32.0435512041567, 31.3454856486234, 30.6879023276056, 30.066976209557, 29.4794781234916, 28.3942251604508, 27.4147616597128, 26.5283943319592, 25.7258062279485, 25.0001696307489, 24.3465380459779, 23.7614275771057, 23.2425309024697, 22.7885271005623, 22.3989632096637, 22.0741916843137, 21.8153535390959, 21.6244009395813, 21.5041558762477, 21.4584036271491, 21.4920210411395, 21.6111400690325, 21.8233458897185, 22.1379052770703, 22.5660123279098, 22.8267298087848, 23.1210212219888, 23.4509193362938, 23.818601839259, 24.2263820674326, 24.6766904809012, 25.1720430698802, 25.7149915744202, 26.308048711424, 26.9535794680802, 27.6536468932206, 28.4097977165436, 29.2227697019224, 30.0920992983843, 31.0156057322299, 31.9887277382225, 34.0485248518538, 36.151866940692, 37.1548656402043, 38.0747841533484, 38.4887001534066, 38.8629791471473, 39.1903935208332, 39.4634166861315, 39.6743599244373, 39.8155432043964, 39.8794984492984, 39.8592008842449, 39.7483208578497, 39.5414851962728, 39.2345341067452, 38.8247573764321, 38.3110925914238, 37.6942687276139, 36.9768809562663, 36.1633868146098, 35.260019665795, 34.274621984068, 33.2164076328837, 32.095668092477, 30.9234417905924, 29.7111678018053, 27.212215972829, 24.6861160733283, 22.2084556483851, 19.8385226001084, 18.7076474414373, 17.6180000523592, 16.5722388164878, 15.5721588397888, 14.6187939057194, 13.7125205133924, 12.8531596087668, 12.0400728179427, 11.2722510519172, 10.548394239002, 9.86698164604384, 9.22633278184989, 8.624659255524, 8.06010821341677, 7.03484777093721, 6.13563590354159, 5.34818178772356, 4.6592048750833, 4.05662326930006, 3.52961106532486, 3.06857336638545, 2.66507328706045, 2.31173416682485, 2.00213210707421, 1.49256616652361, 1.1000977149994, 0.797536661608465, 0.564513006777087, 0.385756429935467, 0.249829131450726, 0.0747922904667373, 4.89359450699911e-4, 4.89359450699911e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitPsi_2S_2S_Norm[mpipi_2S]_Comp[sw]14",
        "fTitle" : "Projection of Fit1D FitPsi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 357,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 355,
          "fXmin" : 0.139976,
          "fXmax" : 1.820024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 190.75652093327,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 190.75652093327,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPsi_2S",
      "_ymin" : 0,
      "_ymax" : 173.415019030246,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPsi_2S_2S_Norm[mpipi_2S]",
      "fTitle" : "Projection of Fit1D FitPsi_2S",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 358,
      "fX" : [0.25998, 0.26, 0.28, 0.2825, 0.285, 0.29, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.74, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.951875, 0.9525, 0.953125, 0.95375, 0.954375, 0.955, 0.955625, 0.95625, 0.956875, 0.9575, 0.958125, 0.95875, 0.959375, 0.96, 0.960625, 0.96125, 0.961875, 0.9625, 0.963125, 0.96375, 0.964375, 0.965, 0.96625, 0.9675, 0.96875, 0.97, 0.9725, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.97875, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.98984375, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.99671875, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 0.9996875, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.006875, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.02125, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.315, 1.32, 1.325, 1.33, 1.335, 1.34, 1.345, 1.35, 1.355, 1.36, 1.365, 1.37, 1.375, 1.38, 1.385, 1.39, 1.4, 1.41, 1.415, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.4525, 1.455, 1.4575, 1.46, 1.4625, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.48, 1.485, 1.49, 1.495, 1.4975, 1.5, 1.5025, 1.505, 1.5075, 1.51, 1.5125, 1.515, 1.5175, 1.52, 1.5225, 1.525, 1.5275, 1.53, 1.535, 1.54, 1.545, 1.55, 1.555, 1.56, 1.565, 1.57, 1.575, 1.58, 1.59, 1.6, 1.61, 1.62, 1.63, 1.64, 1.66, 1.68, 1.68, 1.7, 1.70002],
      "fY" : [0, 0.0975161504800968, 0.0975161504800968, 0.192186974345594, 0.253100108008144, 0.342692297050705, 0.469986670947899, 0.644737697954398, 0.772259016587665, 0.874879349737152, 0.961917112042952, 1.03857471671593, 1.10829363985985, 1.17364660621854, 1.23675610886521, 1.29952604955657, 1.36379164092683, 1.43143360431618, 1.50448067106244, 1.58521590746856, 1.67629987205281, 1.78092455201079, 1.90301586089377, 2.04750977148371, 2.22073953717309, 2.43099211059851, 2.689326723655, 3.0108087628559, 3.41641900265042, 3.93609483357372, 4.25168154797195, 4.61373575068786, 5.03131839901592, 5.51575543190179, 6.08134563522266, 6.74633750277546, 7.12321756322592, 7.53429703512051, 7.98367073996247, 8.47605328802482, 9.01689340946072, 9.61251323776084, 10.27027883662, 10.9988100541332, 11.8082401456035, 12.7105387188416, 13.7199156802396, 14.8533293391401, 15.4727557131585, 16.1311291151333, 16.8316570237486, 17.5778729728563, 18.3736755284796, 19.2233725060268, 20.1317311786717, 21.1040353319011, 22.1461501330479, 23.2645959063269, 24.4666320296014, 25.7603522918385, 27.1547931581664, 28.66005646351, 30.2874480657497, 31.1508423084294, 32.0496338883449, 32.9856471969732, 33.9608144986153, 34.9771824313101, 36.0369187924702, 37.142319589529, 38.2958163254744, 39.4999834760278, 40.757546098801, 42.0713874942886, 43.4445568131428, 44.880276472765, 46.3819492075437, 47.9531645295441, 49.5977043182701, 51.3195471871112, 53.1228711876905, 55.0120543085488, 56.9916720979592, 59.0664915881665, 61.2414605154759, 63.5216906123508, 65.9124334885736, 68.4190473128771, 71.0469521486131, 73.8015713818386, 75.2280764332081, 76.6882562037925, 78.182752568356, 79.7121895705639, 81.2771689991713, 82.8782654631621, 84.5160209213994, 86.1909386195902, 87.9034763846829, 89.6540392242053, 91.4429711756186, 93.2705463485735, 95.1369591011098, 97.0423132894297, 98.9866105300724, 100.969737413206, 102.991451606556, 105.05136679137, 107.148936374946, 109.283435928918, 111.453944308852, 113.659323419016, 118.168925603438, 122.797942505017, 127.527075635024, 132.331141892703, 142.028101043467, 146.832300172737, 149.19927851777, 151.531929170162, 153.821172008278, 156.057171285777, 158.22930150865, 160.32611092874, 162.335280397122, 164.24357393774, 166.036775258099, 166.885485035563, 167.69960102105, 168.477025700192, 169.215576178514, 169.912976391003, 170.566847351472, 171.174694853328, 171.733893828896, 172.241668283388, 172.695065297309, 173.090920965597, 173.425815193508, 173.696010793972, 173.897369967377, 174.02523732871, 174.074271903475, 174.038198365701, 173.909424703358, 173.67842668717, 173.3326967212, 173.111638140324, 172.854804712702, 172.558608838827, 172.218422939914, 171.828055316892, 171.378822938955, 170.857758166737, 170.243680815576, 169.496807877144, 168.520350827669, 166.763069420012, 157.259667311643, 153.374130446188, 150.485887966664, 148.096283772271, 146.020369630809, 144.165019393857, 142.475463818446, 140.91623355272, 139.462785296212, 138.09729132994, 136.806310790986, 135.579406397255, 134.408275720154, 133.286180621962, 132.207558448008, 131.167748742045, 130.162796009444, 128.244326220193, 126.429886892205, 124.702118941408, 123.047013495061, 121.45288346974, 119.909635731096, 116.940109669791, 111.219826980686, 109.766376535395, 108.258732473195, 107.468717789098, 106.63886985801, 105.745684194276, 104.736587116059, 103.415534786277, 99.0611483315798, 96.9602402403307, 95.4277509030652, 94.1491026372642, 93.0254965838732, 92.010222078347, 91.0766871161835, 90.2079875616772, 89.3925532319407, 88.6220316614572, 87.8901454123088, 86.5237970733851, 85.264971659676, 84.094307330151, 82.997882796454, 81.9652476763281, 80.988291693658, 80.0605520910589, 79.1767671776258, 78.3325763363884, 77.5243113845801, 76.0034920637072, 74.594035397895, 73.2803958767704, 72.0503093492544, 70.893878915283, 69.802969596048, 68.7707918204345, 67.7916055794092, 66.8605045929435, 65.9732552168398, 65.1261738182134, 64.3160318217031, 62.79549436128, 61.392430398818, 60.0914272256403, 58.8799109787516, 57.7474777777112, 56.6854146300141, 55.6863478977272, 54.7439799969461, 53.8528886408517, 53.0083713683692, 52.2063234780092, 51.4431410113022, 50.0210071889749, 48.720533092606, 47.5245794306378, 46.4192386860486, 45.3930807965352, 44.4366066794672, 43.5418442841303, 42.7020446990117, 41.9114499536061, 41.1651131317125, 40.458757273794, 39.1515811357865, 37.9653687921712, 36.8810394914711, 35.8835315911979, 34.9607970177495, 34.1030879618237, 33.3024399158393, 32.5522898948722, 31.8471897626803, 31.182587763493, 29.9601777015345, 28.8610138083931, 27.8677217184109, 26.9676154416267, 26.1513852181107, 25.4122104137381, 24.7451515138074, 24.1467315015726, 23.6146498383422, 23.1475922917172, 22.7451124980475, 22.4075694216046, 22.1361105009557, 21.9326942423869, 21.8001488962015, 21.7422659216702, 21.7639282724451, 21.871273929822, 22.0718940308772, 22.375061237314, 22.7919754652963, 23.0471730942749, 23.3359966472251, 23.660479601863, 24.0228003507356, 24.4252729314737, 24.8703285013906, 25.3604837441214, 25.8982910893772, 26.4862639400086, 27.1267679654859, 27.8218668933016, 28.573108128238, 29.3812301057192, 30.2457699428331, 31.164547530493, 32.1330022646683, 34.1836521858033, 36.2781012306927, 37.27675033189, 38.19238471901, 38.604183407805, 38.976361697534, 39.301692053783, 39.5726479673508, 39.7815407985735, 39.9206905948487, 39.9826293580293, 39.9603323915933, 39.8474701223443, 39.6386694544471, 39.3297706729537, 38.9180636426666, 38.4024860271319, 37.7837668795179, 37.0645014481828, 36.2491473472711, 35.3439380166708, 34.3567160071884, 33.2966952586631, 32.174167327539, 31.0001707175955, 29.78614457927, 27.283743229365, 24.7542673490697, 22.2733050842198, 19.9001449349952, 18.7676844391303, 17.6764706206735, 16.6291619372554, 15.6275535686964, 14.6726793721468, 13.7649159202516, 12.9040842323423, 12.0895460077327, 11.3202922304752, 10.5950229017793, 9.91221736123341, 9.27019519023031, 8.6671680703047, 8.10128322008386, 7.07341480617639, 6.17167497279945, 5.38177346919209, 4.69043031730864, 4.08556418881539, 3.55634974430709, 3.09319265033536, 2.68765658250587, 2.33236543904667, 2.02089587785472, 1.50785071464824, 1.11224775028763, 0.806901267045314, 0.571445604530357, 0.390614748016613, 0.252975171001249, 0.0756167089649445, 4.90647511978979e-4, 4.90647511978979e-4, 4.90647511978979e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitPsi_2S_2S_Norm[mpipi_2S]15",
        "fTitle" : "Projection of Fit1D FitPsi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 360,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 358,
          "fXmin" : 0.115976,
          "fXmax" : 1.844024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 191.481699093823,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 191.481699093823,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPsi_2S",
      "_ymin" : 0,
      "_ymax" : 174.074271903475,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_Cut[sample==sample::Psi]",
      "fTitle" : "Histogram of ds_1000_plot__mpipi_2S",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 70,
      "fX" : [0.29, 0.31, 0.33, 0.35, 0.37, 0.39, 0.41, 0.43, 0.45, 0.47, 0.49, 0.51, 0.53, 0.55, 0.57, 0.59, 0.61, 0.63, 0.65, 0.67, 0.69, 0.71, 0.73, 0.75, 0.77, 0.79, 0.81, 0.83, 0.85, 0.87, 0.89, 0.91, 0.93, 0.95, 0.97, 0.99, 1.01, 1.03, 1.05, 1.07, 1.09, 1.11, 1.13, 1.15, 1.17, 1.19, 1.21, 1.23, 1.25, 1.27, 1.29, 1.31, 1.33, 1.35, 1.37, 1.39, 1.41, 1.43, 1.45, 1.47, 1.49, 1.51, 1.53, 1.55, 1.57, 1.59, 1.61, 1.63, 1.65, 1.67],
      "fY" : [0.185629606246948, 0.710919678211212, -1.11784017086029, 2.34852886199951, 0.306077212095261, -1.12736344337463, -3.31950235366821, -2.32241439819336, 3.81512069702148, -1.15491271018982, 0.757705628871918, -2.04450392723083, 3.52435970306396, 8.8630952835083, 6.09142112731934, 3.71963500976562, 7.82456111907959, -2.87651538848877, 0.4276182949543, 3.23985409736633, 5.4696798324585, 5.52850198745728, 2.065833568573, 1.4068820476532, 8.03643989562988, 1.50917840003967, 7.40041351318359, 7.42598104476929, 7.25101757049561, 17.5091686248779, 8.97456645965576, 18.8641376495361, 43.3264274597168, 73.4599685668945, 124.041679382324, 161.015350341797, 49.5134658813477, 41.4122467041016, 39.8152656555176, 24.6732311248779, 28.8377723693848, 38.6439323425293, 33.223087310791, 26.9317264556885, 20.236478805542, 29.6683521270752, 21.2869720458984, 27.7682304382324, 23.9067344665527, 26.0357456207275, 24.4818248748779, 28.1071834564209, 14.4206371307373, 31.2182636260986, 21.3173999786377, 26.4589309692383, 45.6232070922852, 48.0023956298828, 31.7488574981689, 29.3732872009277, 15.3924427032471, 8.92152881622314, 9.11473274230957, 3.57890820503235, 2.68535113334656, 2.73735189437866, 5.33339166641235, 2.59949445724487, -1.0691773891449, 1.06952381134033],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_Cut[sample==sample::Psi]3005",
        "fTitle" : "Histogram of ds_1000_plot__mpipi_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.14,
          "fXmax" : 1.82,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -23.9990119335092,
          "fXmax" : 192.905203121299,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 192.905203121299,
        "fMinimum" : -23.9990119335092,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEXhigh" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEYlow" : [0.683942078266643, 1.10308956576549, 0.786406344010877, 1.66106646466611, 3.14294420022853, 2.89769560779668, 1.43011076266823, 1.59600760447242, 3.46927083589062, 2.63790354105512, 2.03310653635232, 2.26733063627458, 2.93017464704237, 3.94482020073798, 3.67398697801729, 3.84791507512846, 4.51588461847418, 3.04714529045308, 3.52883097230729, 3.37881290485564, 3.31702784196314, 3.38512174191438, 4.53260753071699, 4.0126024712494, 4.45939222370047, 4.45471126826217, 3.50538442085398, 4.55699149957576, 4.87734677641409, 5.40361843349532, 4.92160981897049, 6.02436334255358, 7.98637291311115, 9.73465964017732, 12.5538530264288, 13.8145015249347, 8.07718044500209, 7.30545940334726, 7.32792410668556, 5.89120134813709, 6.57261004632433, 7.01179073928055, 6.60631643535314, 5.76581873894767, 5.21748431385472, 6.1399916803985, 5.31388473782328, 5.69344379318635, 6.13837453214296, 5.81078647195424, 5.19699122053251, 6.22847488598563, 4.6109509425761, 6.17894008150365, 5.27776284155747, 5.92890195428749, 7.249019235072, 7.54891080846449, 6.33453322731428, 6.1294495397916, 5.40535076683417, 3.75058599608073, 3.91756640444054, 2.46236172221518, 3.72856215656637, 2.26764752344325, 2.36188708673816, 2.48543950252482, 1.06266109554979, 1.24488179989885],
      "fEYhigh" : [0.683942078266643, 1.10308956576549, 0.786406344010877, 1.66106646466611, 3.14294420022853, 2.89769560779668, 1.43011076266823, 1.59600760447242, 3.46927083589062, 2.63790354105512, 2.03310653635232, 2.26733063627458, 2.93017464704237, 3.94482020073798, 3.67398697801729, 3.84791507512846, 4.51588461847418, 3.04714529045308, 3.52883097230729, 3.37881290485564, 3.31702784196314, 3.38512174191438, 4.53260753071699, 4.0126024712494, 4.45939222370047, 4.45471126826217, 3.50538442085398, 4.55699149957576, 4.87734677641409, 5.40361843349532, 4.92160981897049, 6.02436334255358, 7.98637291311115, 9.73465964017732, 12.5538530264288, 13.8145015249347, 8.07718044500209, 7.30545940334726, 7.32792410668556, 5.89120134813709, 6.57261004632433, 7.01179073928055, 6.60631643535314, 5.76581873894767, 5.21748431385472, 6.1399916803985, 5.31388473782328, 5.69344379318635, 6.13837453214296, 5.81078647195424, 5.19699122053251, 6.22847488598563, 4.6109509425761, 6.17894008150365, 5.27776284155747, 5.92890195428749, 7.249019235072, 7.54891080846449, 6.33453322731428, 6.1294495397916, 5.40535076683417, 3.75058599608073, 3.91756640444054, 2.46236172221518, 3.72856215656637, 2.26764752344325, 2.36188708673816, 2.48543950252482, 1.06266109554979, 1.24488179989885],
      "_yAxisLabel" : "Events \/ ( 0.02 )",
      "_ymin" : -5.92366067894185,
      "_ymax" : 174.829851866732,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.02,
      "_nSigma" : 1,
      "_entries" : 1304.20547711849,
      "_rawEntries" : 1459.30398492062
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 415,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.106506024485732,
  "fY1" : -7.22891564642783,
  "fX2" : 1.55228915915726,
  "fY2" : 53.0120482982191,
  "fXtoAbsPixelk" : -73.5192834932005,
  "fXtoPixelk" : -73.5192834932005,
  "fXtoPixel" : 690.283332310927,
  "fYtoAbsPixelk" : 682.000050346452,
  "fYtoPixelk" : 682.000050346452,
  "fYtoPixel" : -12.8649999809451,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 998,
  "fVtoAbsPixelk" : 775.00005,
  "fVtoPixelk" : 775,
  "fVtoPixel" : -775,
  "fAbsPixeltoXk" : 0.106506024485732,
  "fPixeltoXk" : 0.106506024485732,
  "fPixeltoX" : 0.00144868049566285,
  "fAbsPixeltoYk" : 53.0120482982191,
  "fPixeltoYk" : -7.22891564642783,
  "fPixeltoY" : -0.077730276057609,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.28,
  "fUymin" : 0,
  "fUxmax" : 1.48,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.28,
      "fY1" : 0,
      "fX2" : 1.48,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_2930bb00",
      "fTitle" : "A RooPlot of \"1*m23cp\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 0.28,
        "fXmax" : 1.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 32.6923921028386, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitX_X_X_Norm[mpipi_X]_Comp[pspol_GZpGaW]",
      "fTitle" : "Projection of Fit1D FitX_X",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 195,
      "fX" : [0.25998, 0.26, 0.28, 0.28015625, 0.2803125, 0.28046875, 0.280625, 0.28078125, 0.2809375, 0.28109375, 0.28125, 0.2815625, 0.281875, 0.2821875, 0.2825, 0.2828125, 0.283125, 0.2834375, 0.28375, 0.2840625, 0.284375, 0.285, 0.285625, 0.28625, 0.286875, 0.2875, 0.288125, 0.28875, 0.289375, 0.29, 0.290625, 0.29125, 0.291875, 0.2925, 0.29375, 0.295, 0.29625, 0.2975, 0.29875, 0.3, 0.30125, 0.3025, 0.30375, 0.305, 0.30625, 0.3075, 0.30875, 0.31, 0.31125, 0.3125, 0.31375, 0.315, 0.31625, 0.3175, 0.32, 0.3225, 0.325, 0.3275, 0.33, 0.3325, 0.335, 0.3375, 0.34, 0.3425, 0.345, 0.3475, 0.35, 0.3525, 0.355, 0.3575, 0.36, 0.3625, 0.365, 0.3675, 0.37, 0.3725, 0.375, 0.3775, 0.38, 0.3825, 0.385, 0.39, 0.395, 0.4, 0.405, 0.41, 0.415, 0.42, 0.425, 0.43, 0.435, 0.44, 0.445, 0.45, 0.455, 0.46, 0.465, 0.47, 0.475, 0.48, 0.485, 0.49, 0.495, 0.5, 0.505, 0.51, 0.515, 0.52, 0.525, 0.53, 0.535, 0.54, 0.545, 0.55, 0.555, 0.56, 0.565, 0.57, 0.58, 0.59, 0.6, 0.61, 0.62, 0.63, 0.64, 0.65, 0.66, 0.67, 0.68, 0.69, 0.7, 0.71, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.8, 0.82, 0.84, 0.86, 0.88, 0.9, 0.92, 0.94, 0.96, 0.98, 1, 1.02, 1.04, 1.06, 1.08, 1.1, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.39, 1.4, 1.41, 1.42, 1.43, 1.44, 1.45, 1.46, 1.47, 1.48, 1.48, 1.5, 1.50002],
      "fY" : [0, 0.0735754796886467, 0.0735754796886467, 0.0799599364216387, 0.0858651348583804, 0.0913840338985334, 0.0965828805709425, 0.101510863814435, 0.106205697563502, 0.11069705312897, 0.115008774386483, 0.123168021271305, 0.130803993430934, 0.138003596155875, 0.14483193601344, 0.151339290234588, 0.157565448133649, 0.16354254300464, 0.169296970435341, 0.174850729395422, 0.180222385207487, 0.190480548533473, 0.200174161661289, 0.209381737597377, 0.21816490889658, 0.226573118939865, 0.234646758278858, 0.24241933324589, 0.249919008641973, 0.257169732161618, 0.264192071381091, 0.27100384835301, 0.27762062861692, 0.28405610349613, 0.296430287616968, 0.308208555044815, 0.319457280730539, 0.33023102118606, 0.340575280268006, 0.350528493326085, 0.360123484032856, 0.369388555814119, 0.378348324105736, 0.387024360973219, 0.395435701393488, 0.403599245877046, 0.411530084275369, 0.419241758869379, 0.426746480117555, 0.434055305089853, 0.441178286195073, 0.448124596040187, 0.454902632949597, 0.461520110690032, 0.474301270574168, 0.486518755466099, 0.498216228320302, 0.509431644130746, 0.52019825937653, 0.530545421893446, 0.540499196983599, 0.550082869528888, 0.559317350929882, 0.568221512084559, 0.576812458242571, 0.585105757707835, 0.593115633548335, 0.600855125395262, 0.608336226862482, 0.615570002945786, 0.622566690867428, 0.62933578714283, 0.63588612311104, 0.642225930751046, 0.648362900274715, 0.654304230723493, 0.660056674584831, 0.665626577274013, 0.671019912188942, 0.676242311932745, 0.681299096206605, 0.69093568003428, 0.699966851757639, 0.708426153702494, 0.716343989488069, 0.723748042712066, 0.730663625492871, 0.737113970799416, 0.743120479333447, 0.748702929366706, 0.75387965615316, 0.75866770617729, 0.763082970453162, 0.767140300276196, 0.7708536081928, 0.774235956450288, 0.777299634789593, 0.780056229123045, 0.782516682381205, 0.784691348603385, 0.786590041175535, 0.788222075979026, 0.789596310098273, 0.790721176639285, 0.791604716131513, 0.79225460491861, 0.792678180887699, 0.792882466839467, 0.792874191761407, 0.792659810232512, 0.792245520158732, 0.791637279013701, 0.790840818737919, 0.789861659431256, 0.788705121957765, 0.787376339568099, 0.785880268632886, 0.784221698570022, 0.780435438473783, 0.776052868793091, 0.771107151947344, 0.76562951602016, 0.759649440092158, 0.75319481641779, 0.74629209294559, 0.738966399067602, 0.731241656991616, 0.723140680732653, 0.714685264397404, 0.705896261171791, 0.696793654205179, 0.687396620405967, 0.677723588014837, 0.667792288698139, 0.657619804800269, 0.647222612306623, 0.636616619995085, 0.625817205191541, 0.614839246491724, 0.592404895727356, 0.569423703017848, 0.545999511068952, 0.522230538021497, 0.498209950714036, 0.474026359547444, 0.449764248044041, 0.42550434764835, 0.401323966330421, 0.377297277989697, 0.353495578417688, 0.329987512587143, 0.306839277238257, 0.284114802086892, 0.261875912453555, 0.240182475680598, 0.219092533349525, 0.208791541060023, 0.19866242101571, 0.188711966428471, 0.178946876932466, 0.169373761466811, 0.159999141031161, 0.150829451321326, 0.141871045251549, 0.133130195369655, 0.124613096170864, 0.116325866315668, 0.108274550756859, 0.100465122780449, 0.0929034859649192, 0.0855954760629861, 0.0785468628097891, 0.0717633516611796, 0.0652505854655689, 0.0590141460725826, 0.0530595558815808, 0.0473922793329246, 0.0420177243447017, 0.0369412436974691, 0.0321681363694277, 0.0277036488243065, 0.0235529762541076, 0.0197212637787468, 0.0162136076045114, 0.0130350561431551, 0.010190611093352, 0.00768522848613964, 0.00552381969589783, 0.00371125241832658, 0.00225235161681482, 0.00115190043851668, 4.14641101388981e-4, 4.14641101388981e-4, 4.14641101388981e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitX_X_X_Norm[mpipi_X]_Comp[pspol_GZpGaW]1",
        "fTitle" : "Projection of Fit1D FitX_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 197,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 195,
          "fXmin" : 0.135976,
          "fXmax" : 1.624024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.872170713523414,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.872170713523414,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitX_X",
      "_ymin" : 0,
      "_ymax" : 0.792882466839467,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitX_X_X_Norm[mpipi_X]_Comp[sw_vsOYBq]",
      "fTitle" : "Projection of Fit1D FitX_X",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 309,
      "fX" : [0.27998, 0.28, 0.29, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.815, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.8775, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.9525, 0.95375, 0.955, 0.95625, 0.9575, 0.95875, 0.96, 0.96125, 0.9625, 0.96375, 0.965, 0.96625, 0.9675, 0.97, 0.97125, 0.9725, 0.973125, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.9784375, 0.97875, 0.9790625, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.98546875, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.105, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.385, 1.39, 1.395, 1.4, 1.405, 1.4075, 1.41, 1.4125, 1.415, 1.4175, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.4525, 1.455, 1.46, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.4775, 1.48, 1.48, 1.48002],
      "fY" : [0, 0.00401060444125176, 0.0150379931337578, 0.0220207902525614, 0.0343372011617228, 0.0465294102438854, 0.0593482002399281, 0.073120205201735, 0.0880559085001238, 0.104327264565221, 0.122096899014974, 0.141532784532142, 0.162817919585392, 0.186158507253874, 0.211792291553239, 0.239998120248892, 0.271107690584472, 0.305520572427288, 0.34372394607364, 0.386319078002401, 0.434057496688735, 0.487891327334805, 0.549044664017567, 0.619116854904073, 0.700235354227196, 0.745800931916905, 0.795287636719972, 0.849234210234475, 0.908283067307775, 0.973205709412083, 1.04493577243917, 1.12461245114499, 1.21363819877481, 1.31375632068804, 1.36863826308814, 1.4271566791213, 1.48967897108777, 1.55662171359998, 1.62845880075129, 1.70573120289804, 1.78905870183198, 1.87915406876815, 1.97684027262357, 2.08307146491921, 2.19895869332538, 2.32580156275296, 2.46512740946981, 2.54002276236324, 2.61874000332364, 2.70155776499843, 2.78878037413115, 2.88074065918222, 2.97780310272531, 3.08036738320745, 3.1888723559793, 3.30380052910518, 3.42568309516819, 3.55510558578559, 3.69271422034325, 3.83922302376591, 3.99542178876555, 4.1621849541485, 4.34048145971567, 4.53138561606265, 4.63193300217157, 4.7360889882865, 4.84402294686853, 4.95591322759922, 5.07194759691631, 5.19232368152248, 5.31724941100734, 5.44694345334944, 5.58163563539055, 5.72156733833362, 5.86699185583887, 6.01817469928855, 6.17539383115805, 6.33893980304505, 6.50911576962695, 6.68623734346715, 6.87063224797905, 7.06263971675397, 7.26260957660462, 7.47090093877677, 7.68788040751094, 7.91391969713548, 8.14939252777066, 8.39467064513303, 8.65011878149599, 8.91608834228384, 9.19290956587123, 9.48088186295796, 9.78026199673145, 10.0912497167569, 10.4139704096778, 10.7484542808789, 11.0946115370824, 11.4522030059554, 11.8208056128626, 12.1997721471138, 12.5881848033721, 12.9848020938886, 13.3879989111772, 13.7956997953574, 14.6136161240586, 15.0167451821266, 15.4100383916243, 15.6013108805985, 15.7879876722957, 15.9692334479258, 16.1441494636621, 16.3117711134293, 16.4710654303113, 16.6209284062943, 16.7601819333448, 16.8875700538273, 16.9463996356402, 17.0017540338808, 17.0534518516491, 17.1013055041074, 17.1451208095582, 17.184696485911, 17.2198235271211, 17.2502844268042, 17.2758522063155, 17.2962891910699, 17.3113454602167, 17.3207568685775, 17.3242425023469, 17.3215013756291, 17.3122080940292, 17.2960070886071, 17.2725048317281, 17.2412591382344, 17.2017641434677, 17.1534286657247, 17.0955440638118, 17.0272346567307, 16.9473775839031, 16.9026683207813, 16.8544653535737, 16.8024788990162, 16.7463510854373, 16.6856292038031, 16.6197236442096, 16.5478381531636, 16.4688461260893, 16.3810506909822, 16.2816577110862, 16.1653776263646, 16.0192412270895, 15.7687082220926, 14.9258823302203, 14.5876003903317, 14.3323351452551, 14.118696448864, 13.9313080115626, 13.7624154535599, 13.6074512374813, 13.4634527373049, 13.3283666526985, 13.2006990267347, 13.0793215484526, 12.9633564173591, 12.8521039849147, 12.7449951955131, 12.6415591512938, 12.4441819157344, 12.2574438851429, 12.0794333139064, 11.9086452022106, 11.7438498393526, 11.5840046498459, 11.4281904044132, 11.1252942744671, 10.5291337003379, 10.3745060982027, 10.2124142656133, 10.1266746004212, 10.0359184407495, 9.93731137016804, 9.82450222854956, 9.67378387380676, 9.28486213448224, 9.1186652507168, 8.99601799283704, 8.89286707679966, 8.80165257213758, 8.71879768175395, 8.64226466491525, 8.57075717745064, 8.50338723093038, 8.37865274051796, 8.26454973055825, 8.15888009722283, 8.06014977438507, 7.96728256309863, 7.87946910077262, 7.79608010231308, 7.71661319093268, 7.64065860357644, 7.49797907682948, 7.36589602326655, 7.24281820754587, 7.12752133905184, 7.01903637172009, 6.91657882808885, 6.81950192238568, 6.72726425290579, 6.63940681610369, 6.5555362091416, 6.47531207143374, 6.32465166651546, 6.18544900835127, 6.05614315522557, 5.93547643936779, 5.82241864471879, 5.71611405664146, 5.61584341497509, 5.52099591169734, 5.43104815455842, 5.34554808124926, 5.26410246713505, 5.11203889450213, 4.97256094115834, 4.84385498032059, 4.72446423004782, 4.61320154705416, 4.50908742579905, 4.41130488866666, 4.31916600453205, 4.23208660131102, 4.14956687120953, 4.07117629057474, 3.99654174982726, 3.8572805890298, 3.72963086176057, 3.6119138844641, 3.50280052948887, 3.40122470909559, 3.30632167052839, 3.21738304947172, 3.13382352147055, 3.05515565394967, 2.98097066837961, 2.91092353540317, 2.8447212960896, 2.72288642101693, 2.61385586310088, 2.51642179380037, 2.42966203236381, 2.35286133007307, 2.28545756840118, 2.22700471121938, 2.17714724338091, 2.1356025887144, 2.10214910120453, 2.07661792125665, 2.0588874270057, 2.04887926608952, 2.04655506323245, 2.05191287125823, 2.06498224918366, 2.08581646179623, 2.11447961022603, 2.15102537138105, 2.19546220364931, 2.24769699168047, 2.30744459783739, 2.37408390198276, 2.44643078888223, 2.52238476815353, 2.59839023897177, 2.66864444235224, 2.69892455911142, 2.72400831522788, 2.74201583657702, 2.75069920148033, 2.74742581366713, 2.74038059377301, 2.7291951873702, 2.71344860345377, 2.69270983299646, 2.66654479442339, 2.63452509625089, 2.59623873654995, 2.55130277517341, 2.49937789667563, 2.44018462819832, 2.37352079022402, 2.29927954786391, 2.21746721234193, 2.12821974033079, 2.03181672327922, 1.92869158418213, 1.81943673859107, 1.70480265546409, 1.58569008201126, 1.46313516395133, 1.21238388978051, 0.962587441829849, 0.841300486418591, 0.724101855166722, 0.612166672212346, 0.506575959819358, 0.408305498875721, 0.318226112949858, 0.318226112949858, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitX_X_X_Norm[mpipi_X]_Comp[sw_vsOYBq]2",
        "fTitle" : "Projection of Fit1D FitX_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 311,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 309,
          "fXmin" : 0.159976,
          "fXmax" : 1.600024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19.0566667525816,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.0566667525816,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitX_X",
      "_ymin" : 0,
      "_ymax" : 17.3242425023469,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitX_X_X_Norm[mpipi_X]",
      "fTitle" : "Projection of Fit1D FitX_X",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 318,
      "fX" : [0.25998, 0.26, 0.28, 0.280625, 0.28125, 0.2825, 0.285, 0.2875, 0.29, 0.295, 0.3, 0.305, 0.31, 0.32, 0.33, 0.34, 0.35, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.815, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.8775, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.9525, 0.95375, 0.955, 0.95625, 0.9575, 0.95875, 0.96, 0.96125, 0.9625, 0.96375, 0.965, 0.96625, 0.9675, 0.97, 0.97125, 0.9725, 0.973125, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.97875, 0.9790625, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.105, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.385, 1.39, 1.395, 1.4, 1.405, 1.4075, 1.41, 1.4125, 1.415, 1.4175, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.455, 1.46, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.4775, 1.48, 1.48, 1.5, 1.50002],
      "fY" : [0, 0.0775860841298984, 0.0775860841298984, 0.101869061753119, 0.121329968040091, 0.152861176920185, 0.201228044779169, 0.239586890998082, 0.272207725295376, 0.326889310640829, 0.372549283578646, 0.412221741873113, 0.447524527449143, 0.50863847173589, 0.56058288499159, 0.605846761173767, 0.645951407283104, 0.681914891107356, 0.744140117390677, 0.796482062202618, 0.841441235364637, 0.880764605192265, 0.91576874098243, 0.947509268188777, 0.976879683893159, 1.00467475839271, 1.03163539926259, 1.05848403015257, 1.08595601090107, 1.11483109802098, 1.14596851809456, 1.18034958963433, 1.21913298432642, 1.26372992841497, 1.31591050910925, 1.37795894224203, 1.41359322061504, 1.45290744152024, 1.4964568225411, 1.54489968730286, 1.59902291460362, 1.65977501893089, 1.72830960491132, 1.80604309450217, 1.89473234598837, 1.94385275092148, 1.99658038213914, 2.05328422924106, 2.11438243222551, 2.18035042924729, 2.251730713967, 2.32914457126987, 2.41330625578036, 2.50504020064834, 2.60530200294071, 2.71520413765899, 2.8360476192863, 2.96936117634365, 3.04124597665841, 3.11694995403767, 3.19675191047635, 3.28095634106006, 3.36989624159804, 3.46393626103138, 3.56347624320476, 3.66895520790827, 3.78085582669866, 3.89970945471563, 4.02610178520809, 4.16067919827936, 4.30415587866801, 4.45732177800662, 4.62105149313912, 4.79631412103108, 4.98418412857976, 5.08321438722903, 5.18585323633054, 5.29227006764466, 5.40264325010012, 5.51716056932993, 5.63601967118056, 5.75942850433407, 5.88760575581052, 6.02078127144244, 6.15919645137317, 6.3031046081531, 6.45277127200488, 6.60847442419461, 6.7705046350614, 6.93916507797504, 7.11477138414248, 7.2976512955722, 7.48814406440232, 7.68659953594435, 7.89337683989512, 8.10884259889875, 8.33336854563994, 8.56732841854834, 8.81109398160319, 9.06502998529408, 9.32948785321527, 9.60479784186544, 9.89125938002264, 10.1891292489071, 10.4986072160714, 10.8198186861018, 11.1527938822806, 11.4974430291833, 11.8535269722858, 12.2206226547178, 12.5980828835098, 12.9849898710026, 13.380102147081, 13.7817946218498, 14.1879918529763, 15.002903013947, 15.4045305922211, 15.7963230811574, 15.9868454999825, 16.1727724178367, 16.3532685180903, 16.5274350590748, 16.6943074368701, 16.852852686713, 17.0019668027399, 17.140471679065, 17.267111360198, 17.3805471144203, 17.4318709000112, 17.4793505744741, 17.5227919563784, 17.5619937639007, 17.596746991263, 17.6268341323479, 17.6520282087766, 17.6720915462307, 17.6867742241255, 17.6958120975487, 17.6989242529606, 17.6958097047312, 17.6861430587312, 17.6695687462857, 17.6456932400253, 17.6140743550573, 17.5742062269884, 17.5254976743798, 17.4672400563027, 17.3985576920231, 17.3183277212272, 17.2250426524236, 17.1728698010219, 17.1165556055714, 17.055647357071, 16.9895554456497, 16.9174836178474, 16.8383052691213, 16.7503235274995, 16.6507442562591, 16.5342778953963, 16.3879552352159, 16.1372359845828, 15.2942238623762, 14.9557557074879, 14.7003042627792, 14.4864793821564, 14.2989047760566, 14.1298260647216, 13.9746757108098, 13.8304910883319, 13.6952188969886, 13.5673651798853, 13.4458016260939, 13.3296504351539, 13.2182119585589, 13.1109171407352, 13.007295083855, 12.8095458703886, 12.6224359253279, 12.4440535033217, 12.2728936048173, 12.107726519373, 11.9475096717637, 11.7913238329732, 11.4876847115894, 10.8900389429926, 10.7350402080105, 10.5725773094023, 10.4866521363424, 10.3957104856074, 10.2969179407994, 10.1839233418237, 10.0330195466253, 9.64391238377938, 9.47753009345901, 9.35469744602323, 9.25136115746113, 9.15996129733802, 9.07692106858939, 9.00020273051411, 8.92850993897369, 8.8609547055707, 8.73584969310146, 8.6213762302452, 8.5153362134319, 8.41623557679319, 8.32299812164083, 8.23481448564187, 8.1510553839602, 8.07121844006613, 7.9948938911622, 7.85147465524717, 7.71865217946668, 7.59483523053385, 7.47879951988565, 7.36957600350798, 7.26638020598698, 7.16856534359586, 7.07559001667315, 6.98699522371438, 6.90238756392052, 6.82142667874223, 6.66929370310153, 6.52861972004076, 6.39784380405416, 6.27570830354498, 6.16118301859193, 6.0534122506601, 5.95167675565542, 5.85536574158682, 5.76395583220055, 5.67699498114856, 5.59408997972219, 5.43911186728814, 5.29672512611499, 5.16511625558999, 5.04282859940002, 4.92867513934975, 4.82167649445679, 4.72101581113594, 4.62600528177031, 4.53606085726587, 4.45068285230567, 4.36944086520545, 4.29196190785057, 4.14703336677935, 4.01374566384747, 3.89042106953458, 3.77573140258461, 3.66861151414771, 3.56819758298194, 3.47378216903736, 3.38478086500023, 3.30070714843337, 3.22115314406021, 3.14577471900645, 3.07427980416681, 2.94197895436645, 2.8226474041609, 2.71508421481608, 2.61837399879228, 2.53180820700554, 2.45483132986799, 2.38700385225054, 2.32797669470224, 2.27747363396595, 2.23527929657419, 2.20123101742751, 2.17521329332136, 2.15715381684638, 2.1470201860129, 2.14481635722315, 2.15057772524664, 2.16436332460602, 2.18624296188721, 2.21627595684662, 2.25447634972189, 2.30075654756206, 2.35483687717031, 2.41610162632746, 2.4833720325797, 2.55455290452296, 2.62609388779607, 2.69219741860635, 2.72052148946999, 2.74372957900663, 2.75994244859794, 2.76691280908484, 2.76200869376327, 2.75417915989591, 2.74223024351336, 2.72574103149087, 2.704280592503, 2.67741492249933, 2.64471570734424, 2.6057710222814, 2.56019800416191, 2.50765741436492, 2.44786985668446, 2.38063322808383, 2.30584076998435, 2.22349886975048, 2.13374356002669, 2.03685450806564, 1.93326521249929, 1.82356816435022, 1.70851390788241, 1.46607245774316, 1.21463624139732, 0.964244464316915, 0.84269363496816, 0.725253755605239, 0.613100024225521, 0.50731353679566, 0.408870147750693, 0.318640754051247, 0.318640754051247, 0.318640754051247, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitX_X_X_Norm[mpipi_X]3",
        "fTitle" : "Projection of Fit1D FitX_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 320,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 318,
          "fXmin" : 0.135976,
          "fXmax" : 1.624024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19.4688166782567,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.4688166782567,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitX_X",
      "_ymin" : 0,
      "_ymax" : 17.6989242529606,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_Cut[sample==sample::X]",
      "fTitle" : "Histogram of ds_1000_plot__mpipi_X",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 60,
      "fX" : [0.29, 0.31, 0.33, 0.35, 0.37, 0.39, 0.41, 0.43, 0.45, 0.47, 0.49, 0.51, 0.53, 0.55, 0.57, 0.59, 0.61, 0.63, 0.65, 0.67, 0.69, 0.71, 0.73, 0.75, 0.77, 0.79, 0.81, 0.83, 0.85, 0.87, 0.89, 0.91, 0.93, 0.95, 0.97, 0.99, 1.01, 1.03, 1.05, 1.07, 1.09, 1.11, 1.13, 1.15, 1.17, 1.19, 1.21, 1.23, 1.25, 1.27, 1.29, 1.31, 1.33, 1.35, 1.37, 1.39, 1.41, 1.43, 1.45, 1.47],
      "fY" : [-0.567321121692657, -0.287464320659637, -1.53587806224823, -0.410684198141098, 3.2601957321167, 4.39826536178589, -0.33907812833786, 0.920383930206299, 2.61057329177856, 10.9351148605347, -2.54316687583923, -1.88127613067627, -3.19921207427979, -0.452834814786911, 4.10489892959595, 1.24366629123688, -1.38569307327271, 4.07619667053223, -3.07099032402039, 0.654870212078094, 0.682936191558838, 1.542809009552, 1.88779425621033, 3.10002040863037, 5.34194707870483, 1.5994246006012, -1.47127199172974, 4.08762073516846, 2.2021632194519, -2.15876197814941, 0.216873735189438, 5.56165647506714, 2.1273672580719, 14.4956283569336, 24.9195537567139, 15.7490568161011, 2.47051930427551, 2.94480609893799, 1.31647431850433, 1.49000000953674, -0.0426712334156036, 3.38414764404297, 2.32083654403687, 5.70222949981689, -1.70409560203552, 7.05183553695679, 1.02217483520508, 0.180823653936386, 5.95409154891968, 4.82660579681396, 5.42340183258057, 3.59894871711731, 2.89432764053345, 0.464466720819473, -0.42644077539444, -0.113555267453194, 3.28079867362976, 5.55481290817261, 2.18771195411682, -1.09916710853577],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_Cut[sample==sample::X]3001",
        "fTitle" : "Histogram of ds_1000_plot__mpipi_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.16,
          "fXmax" : 1.6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -8.75890311544976,
          "fXmax" : 34.4946223297207,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 34.4946223297207,
        "fMinimum" : -8.75890311544976,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEXhigh" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEYlow" : [0.483444264176388, 0.553168531951271, 1.9987290403487, 1.0394086480606, 2.19866383024174, 2.55300015669323, 1.08935379980882, 2.47867811942747, 3.02237029118701, 4.37992254152436, 2.44248585333447, 1.4092055445947, 1.5991079180435, 1.49400871757478, 3.1513738065605, 2.0515115871396, 2.13040720711339, 3.38469861724621, 1.68177706677398, 2.80549016863569, 2.79992817374795, 3.1700104099885, 3.36452922722784, 3.04797812339777, 4.20417300704124, 3.21667142574924, 3.06049257549811, 3.25225152448337, 3.35308792332192, 2.99568068353614, 2.72298263007509, 3.46804318790816, 3.19023996981571, 4.61587286991935, 5.97060811924263, 5.45295057810018, 3.7437935631228, 3.41091910299841, 2.31364574782266, 3.19125942978587, 2.67351120121611, 3.1171780630619, 2.69474093527779, 3.55832626719162, 2.11625850275748, 3.8400452851613, 2.41913395042701, 2.02566627184533, 3.71517227550194, 3.22845163811643, 3.39411927886008, 2.5873304110331, 2.4149790018193, 1.76575201784218, 1.72921596004678, 1.44835510187389, 2.31113131812168, 2.79937740067689, 1.91080324225453, 0.757102299936289],
      "fEYhigh" : [0.483444264176388, 0.553168531951271, 1.9987290403487, 1.0394086480606, 2.19866383024174, 2.55300015669323, 1.08935379980882, 2.47867811942747, 3.02237029118701, 4.37992254152436, 2.44248585333447, 1.4092055445947, 1.5991079180435, 1.49400871757478, 3.1513738065605, 2.0515115871396, 2.13040720711339, 3.38469861724621, 1.68177706677398, 2.80549016863569, 2.79992817374795, 3.1700104099885, 3.36452922722784, 3.04797812339777, 4.20417300704124, 3.21667142574924, 3.06049257549811, 3.25225152448337, 3.35308792332192, 2.99568068353614, 2.72298263007509, 3.46804318790816, 3.19023996981571, 4.61587286991935, 5.97060811924263, 5.45295057810018, 3.7437935631228, 3.41091910299841, 2.31364574782266, 3.19125942978587, 2.67351120121611, 3.1171780630619, 2.69474093527779, 3.55832626719162, 2.11625850275748, 3.8400452851613, 2.41913395042701, 2.02566627184533, 3.71517227550194, 3.22845163811643, 3.39411927886008, 2.5873304110331, 2.4149790018193, 1.76575201784218, 1.72921596004678, 1.44835510187389, 2.31113131812168, 2.79937740067689, 1.91080324225453, 0.757102299936289],
      "_yAxisLabel" : "Events \/ ( 0.02 )",
      "_ymin" : -5.15444266168555,
      "_ymax" : 30.8901618759565,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.02,
      "_nSigma" : 1,
      "_entries" : 155.098467335105,
      "_rawEntries" : 1459.30398492062
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "lol2",
  "fTitle" : "",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 15.53106,
  "fWindowTopX" : 10,
  "fWindowTopY" : 32,
  "fWindowWidth" : 1000,
  "fWindowHeight" : 800,
  "fCw" : 998,
  "fCh" : 775,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2b_new.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.106506024485732,
  "fY1" : -12.9518072110706,
  "fX2" : 1.55228915915726,
  "fY2" : 53.313253128041,
  "fXtoAbsPixelk" : -73.6666168268542,
  "fXtoPixelk" : -73.6666168268542,
  "fXtoPixel" : 691.666665642212,
  "fYtoAbsPixelk" : 643.636414083398,
  "fYtoPixelk" : 643.636414083398,
  "fYtoPixel" : -12.0727272548459,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.106506024485732,
  "fPixeltoXk" : 0.106506024485732,
  "fPixeltoX" : 0.00144578313467153,
  "fAbsPixeltoYk" : 53.313253128041,
  "fPixeltoYk" : -12.9518072110706,
  "fPixeltoY" : -0.0828313254238896,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.28,
  "fUymin" : -5,
  "fUxmax" : 1.48,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.28,
      "fY1" : -5,
      "fX2" : 1.48,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_2dda7010",
      "fTitle" : "A RooPlot of \"1*m23cp\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 0.28,
        "fXmax" : 1.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000511,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : -5,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 32.6923921028386, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitX_X_X_Norm[mpipi_X]_Comp[pspol_LouaRr]",
      "fTitle" : "Projection of Fit1D FitX_X",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 195,
      "fX" : [0.25998, 0.26, 0.28, 0.28015625, 0.2803125, 0.28046875, 0.280625, 0.28078125, 0.2809375, 0.28109375, 0.28125, 0.2815625, 0.281875, 0.2821875, 0.2825, 0.2828125, 0.283125, 0.2834375, 0.28375, 0.2840625, 0.284375, 0.285, 0.285625, 0.28625, 0.286875, 0.2875, 0.288125, 0.28875, 0.289375, 0.29, 0.290625, 0.29125, 0.291875, 0.2925, 0.29375, 0.295, 0.29625, 0.2975, 0.29875, 0.3, 0.30125, 0.3025, 0.30375, 0.305, 0.30625, 0.3075, 0.30875, 0.31, 0.31125, 0.3125, 0.31375, 0.315, 0.31625, 0.3175, 0.32, 0.3225, 0.325, 0.3275, 0.33, 0.3325, 0.335, 0.3375, 0.34, 0.3425, 0.345, 0.3475, 0.35, 0.3525, 0.355, 0.3575, 0.36, 0.3625, 0.365, 0.3675, 0.37, 0.3725, 0.375, 0.3775, 0.38, 0.3825, 0.385, 0.39, 0.395, 0.4, 0.405, 0.41, 0.415, 0.42, 0.425, 0.43, 0.435, 0.44, 0.445, 0.45, 0.455, 0.46, 0.465, 0.47, 0.475, 0.48, 0.485, 0.49, 0.495, 0.5, 0.505, 0.51, 0.515, 0.52, 0.525, 0.53, 0.535, 0.54, 0.545, 0.55, 0.555, 0.56, 0.565, 0.57, 0.58, 0.59, 0.6, 0.61, 0.62, 0.63, 0.64, 0.65, 0.66, 0.67, 0.68, 0.69, 0.7, 0.71, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.8, 0.82, 0.84, 0.86, 0.88, 0.9, 0.92, 0.94, 0.96, 0.98, 1, 1.02, 1.04, 1.06, 1.08, 1.1, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.39, 1.4, 1.41, 1.42, 1.43, 1.44, 1.45, 1.46, 1.47, 1.48, 1.48, 1.5, 1.50002],
      "fY" : [0, 0.0735754796886467, 0.0735754796886467, 0.0799599364216387, 0.0858651348583804, 0.0913840338985334, 0.0965828805709425, 0.101510863814435, 0.106205697563502, 0.11069705312897, 0.115008774386483, 0.123168021271305, 0.130803993430934, 0.138003596155875, 0.14483193601344, 0.151339290234588, 0.157565448133649, 0.16354254300464, 0.169296970435341, 0.174850729395422, 0.180222385207487, 0.190480548533473, 0.200174161661289, 0.209381737597377, 0.21816490889658, 0.226573118939865, 0.234646758278858, 0.24241933324589, 0.249919008641973, 0.257169732161618, 0.264192071381091, 0.27100384835301, 0.27762062861692, 0.28405610349613, 0.296430287616968, 0.308208555044815, 0.319457280730539, 0.33023102118606, 0.340575280268006, 0.350528493326085, 0.360123484032856, 0.369388555814119, 0.378348324105736, 0.387024360973219, 0.395435701393488, 0.403599245877046, 0.411530084275369, 0.419241758869379, 0.426746480117555, 0.434055305089853, 0.441178286195073, 0.448124596040187, 0.454902632949597, 0.461520110690032, 0.474301270574168, 0.486518755466099, 0.498216228320302, 0.509431644130746, 0.52019825937653, 0.530545421893446, 0.540499196983599, 0.550082869528888, 0.559317350929882, 0.568221512084559, 0.576812458242571, 0.585105757707835, 0.593115633548335, 0.600855125395262, 0.608336226862482, 0.615570002945786, 0.622566690867428, 0.62933578714283, 0.63588612311104, 0.642225930751046, 0.648362900274715, 0.654304230723493, 0.660056674584831, 0.665626577274013, 0.671019912188942, 0.676242311932745, 0.681299096206605, 0.69093568003428, 0.699966851757639, 0.708426153702494, 0.716343989488069, 0.723748042712066, 0.730663625492871, 0.737113970799416, 0.743120479333447, 0.748702929366706, 0.75387965615316, 0.75866770617729, 0.763082970453162, 0.767140300276196, 0.7708536081928, 0.774235956450288, 0.777299634789593, 0.780056229123045, 0.782516682381205, 0.784691348603385, 0.786590041175535, 0.788222075979026, 0.789596310098273, 0.790721176639285, 0.791604716131513, 0.79225460491861, 0.792678180887699, 0.792882466839467, 0.792874191761407, 0.792659810232512, 0.792245520158732, 0.791637279013701, 0.790840818737919, 0.789861659431256, 0.788705121957765, 0.787376339568099, 0.785880268632886, 0.784221698570022, 0.780435438473783, 0.776052868793091, 0.771107151947344, 0.76562951602016, 0.759649440092158, 0.75319481641779, 0.74629209294559, 0.738966399067602, 0.731241656991616, 0.723140680732653, 0.714685264397404, 0.705896261171791, 0.696793654205179, 0.687396620405967, 0.677723588014837, 0.667792288698139, 0.657619804800269, 0.647222612306623, 0.636616619995085, 0.625817205191541, 0.614839246491724, 0.592404895727356, 0.569423703017848, 0.545999511068952, 0.522230538021497, 0.498209950714036, 0.474026359547444, 0.449764248044041, 0.42550434764835, 0.401323966330421, 0.377297277989697, 0.353495578417688, 0.329987512587143, 0.306839277238257, 0.284114802086892, 0.261875912453555, 0.240182475680598, 0.219092533349525, 0.208791541060023, 0.19866242101571, 0.188711966428471, 0.178946876932466, 0.169373761466811, 0.159999141031161, 0.150829451321326, 0.141871045251549, 0.133130195369655, 0.124613096170864, 0.116325866315668, 0.108274550756859, 0.100465122780449, 0.0929034859649192, 0.0855954760629861, 0.0785468628097891, 0.0717633516611796, 0.0652505854655689, 0.0590141460725826, 0.0530595558815808, 0.0473922793329246, 0.0420177243447017, 0.0369412436974691, 0.0321681363694277, 0.0277036488243065, 0.0235529762541076, 0.0197212637787468, 0.0162136076045114, 0.0130350561431551, 0.010190611093352, 0.00768522848613964, 0.00552381969589783, 0.00371125241832658, 0.00225235161681482, 0.00115190043851668, 4.14641101388981e-4, 4.14641101388981e-4, 4.14641101388981e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitX_X_X_Norm[mpipi_X]_Comp[pspol_LouaRr]10",
        "fTitle" : "Projection of Fit1D FitX_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 197,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 195,
          "fXmin" : 0.135976,
          "fXmax" : 1.624024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.872170713523414,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.872170713523414,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitX_X",
      "_ymin" : 0,
      "_ymax" : 0.792882466839467,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitX_X_X_Norm[mpipi_X]_Comp[sw_RgDALF]",
      "fTitle" : "Projection of Fit1D FitX_X",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 309,
      "fX" : [0.27998, 0.28, 0.29, 0.3, 0.32, 0.34, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.815, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.8775, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.9525, 0.95375, 0.955, 0.95625, 0.9575, 0.95875, 0.96, 0.96125, 0.9625, 0.96375, 0.965, 0.96625, 0.9675, 0.97, 0.97125, 0.9725, 0.973125, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.9784375, 0.97875, 0.9790625, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.98546875, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.105, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.385, 1.39, 1.395, 1.4, 1.405, 1.4075, 1.41, 1.4125, 1.415, 1.4175, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.4525, 1.455, 1.46, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.4775, 1.48, 1.48, 1.48002],
      "fY" : [0, 0.00401060444125176, 0.0150379931337578, 0.0220207902525614, 0.0343372011617228, 0.0465294102438854, 0.0593482002399281, 0.073120205201735, 0.0880559085001238, 0.104327264565221, 0.122096899014974, 0.141532784532142, 0.162817919585392, 0.186158507253874, 0.211792291553239, 0.239998120248892, 0.271107690584472, 0.305520572427288, 0.34372394607364, 0.386319078002401, 0.434057496688735, 0.487891327334805, 0.549044664017567, 0.619116854904073, 0.700235354227196, 0.745800931916905, 0.795287636719972, 0.849234210234475, 0.908283067307775, 0.973205709412083, 1.04493577243917, 1.12461245114499, 1.21363819877481, 1.31375632068804, 1.36863826308814, 1.4271566791213, 1.48967897108777, 1.55662171359998, 1.62845880075129, 1.70573120289804, 1.78905870183198, 1.87915406876815, 1.97684027262357, 2.08307146491921, 2.19895869332538, 2.32580156275296, 2.46512740946981, 2.54002276236324, 2.61874000332364, 2.70155776499843, 2.78878037413115, 2.88074065918222, 2.97780310272531, 3.08036738320745, 3.1888723559793, 3.30380052910518, 3.42568309516819, 3.55510558578559, 3.69271422034325, 3.83922302376591, 3.99542178876555, 4.1621849541485, 4.34048145971567, 4.53138561606265, 4.63193300217157, 4.7360889882865, 4.84402294686853, 4.95591322759922, 5.07194759691631, 5.19232368152248, 5.31724941100734, 5.44694345334944, 5.58163563539055, 5.72156733833362, 5.86699185583887, 6.01817469928855, 6.17539383115805, 6.33893980304505, 6.50911576962695, 6.68623734346715, 6.87063224797905, 7.06263971675397, 7.26260957660462, 7.47090093877677, 7.68788040751094, 7.91391969713548, 8.14939252777066, 8.39467064513303, 8.65011878149599, 8.91608834228384, 9.19290956587123, 9.48088186295796, 9.78026199673145, 10.0912497167569, 10.4139704096778, 10.7484542808789, 11.0946115370824, 11.4522030059554, 11.8208056128626, 12.1997721471138, 12.5881848033721, 12.9848020938886, 13.3879989111772, 13.7956997953574, 14.6136161240586, 15.0167451821266, 15.4100383916243, 15.6013108805985, 15.7879876722957, 15.9692334479258, 16.1441494636621, 16.3117711134293, 16.4710654303113, 16.6209284062943, 16.7601819333448, 16.8875700538273, 16.9463996356402, 17.0017540338808, 17.0534518516491, 17.1013055041074, 17.1451208095582, 17.184696485911, 17.2198235271211, 17.2502844268042, 17.2758522063155, 17.2962891910699, 17.3113454602167, 17.3207568685775, 17.3242425023469, 17.3215013756291, 17.3122080940292, 17.2960070886071, 17.2725048317281, 17.2412591382344, 17.2017641434677, 17.1534286657247, 17.0955440638118, 17.0272346567307, 16.9473775839031, 16.9026683207813, 16.8544653535737, 16.8024788990162, 16.7463510854373, 16.6856292038031, 16.6197236442096, 16.5478381531636, 16.4688461260893, 16.3810506909822, 16.2816577110862, 16.1653776263646, 16.0192412270895, 15.7687082220926, 14.9258823302203, 14.5876003903317, 14.3323351452551, 14.118696448864, 13.9313080115626, 13.7624154535599, 13.6074512374813, 13.4634527373049, 13.3283666526985, 13.2006990267347, 13.0793215484526, 12.9633564173591, 12.8521039849147, 12.7449951955131, 12.6415591512938, 12.4441819157344, 12.2574438851429, 12.0794333139064, 11.9086452022106, 11.7438498393526, 11.5840046498459, 11.4281904044132, 11.1252942744671, 10.5291337003379, 10.3745060982027, 10.2124142656133, 10.1266746004212, 10.0359184407495, 9.93731137016804, 9.82450222854956, 9.67378387380676, 9.28486213448224, 9.1186652507168, 8.99601799283704, 8.89286707679966, 8.80165257213758, 8.71879768175395, 8.64226466491525, 8.57075717745064, 8.50338723093038, 8.37865274051796, 8.26454973055825, 8.15888009722283, 8.06014977438507, 7.96728256309863, 7.87946910077262, 7.79608010231308, 7.71661319093268, 7.64065860357644, 7.49797907682948, 7.36589602326655, 7.24281820754587, 7.12752133905184, 7.01903637172009, 6.91657882808885, 6.81950192238568, 6.72726425290579, 6.63940681610369, 6.5555362091416, 6.47531207143374, 6.32465166651546, 6.18544900835127, 6.05614315522557, 5.93547643936779, 5.82241864471879, 5.71611405664146, 5.61584341497509, 5.52099591169734, 5.43104815455842, 5.34554808124926, 5.26410246713505, 5.11203889450213, 4.97256094115834, 4.84385498032059, 4.72446423004782, 4.61320154705416, 4.50908742579905, 4.41130488866666, 4.31916600453205, 4.23208660131102, 4.14956687120953, 4.07117629057474, 3.99654174982726, 3.8572805890298, 3.72963086176057, 3.6119138844641, 3.50280052948887, 3.40122470909559, 3.30632167052839, 3.21738304947172, 3.13382352147055, 3.05515565394967, 2.98097066837961, 2.91092353540317, 2.8447212960896, 2.72288642101693, 2.61385586310088, 2.51642179380037, 2.42966203236381, 2.35286133007307, 2.28545756840118, 2.22700471121938, 2.17714724338091, 2.1356025887144, 2.10214910120453, 2.07661792125665, 2.0588874270057, 2.04887926608952, 2.04655506323245, 2.05191287125823, 2.06498224918366, 2.08581646179623, 2.11447961022603, 2.15102537138105, 2.19546220364931, 2.24769699168047, 2.30744459783739, 2.37408390198276, 2.44643078888223, 2.52238476815353, 2.59839023897177, 2.66864444235224, 2.69892455911142, 2.72400831522788, 2.74201583657702, 2.75069920148033, 2.74742581366713, 2.74038059377301, 2.7291951873702, 2.71344860345377, 2.69270983299646, 2.66654479442339, 2.63452509625089, 2.59623873654995, 2.55130277517341, 2.49937789667563, 2.44018462819832, 2.37352079022402, 2.29927954786391, 2.21746721234193, 2.12821974033079, 2.03181672327922, 1.92869158418213, 1.81943673859107, 1.70480265546409, 1.58569008201126, 1.46313516395133, 1.21238388978051, 0.962587441829849, 0.841300486418591, 0.724101855166722, 0.612166672212346, 0.506575959819358, 0.408305498875721, 0.318226112949858, 0.318226112949858, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitX_X_X_Norm[mpipi_X]_Comp[sw_RgDALF]11",
        "fTitle" : "Projection of Fit1D FitX_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 311,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 309,
          "fXmin" : 0.159976,
          "fXmax" : 1.600024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19.0566667525816,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.0566667525816,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitX_X",
      "_ymin" : 0,
      "_ymax" : 17.3242425023469,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitX_X_X_Norm[mpipi_X]",
      "fTitle" : "Projection of Fit1D FitX_X",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 318,
      "fX" : [0.25998, 0.26, 0.28, 0.280625, 0.28125, 0.2825, 0.285, 0.2875, 0.29, 0.295, 0.3, 0.305, 0.31, 0.32, 0.33, 0.34, 0.35, 0.36, 0.38, 0.4, 0.42, 0.44, 0.46, 0.48, 0.5, 0.52, 0.54, 0.56, 0.58, 0.6, 0.62, 0.64, 0.66, 0.68, 0.7, 0.72, 0.73, 0.74, 0.75, 0.76, 0.77, 0.78, 0.79, 0.8, 0.81, 0.815, 0.82, 0.825, 0.83, 0.835, 0.84, 0.845, 0.85, 0.855, 0.86, 0.865, 0.87, 0.875, 0.8775, 0.88, 0.8825, 0.885, 0.8875, 0.89, 0.8925, 0.895, 0.8975, 0.9, 0.9025, 0.905, 0.9075, 0.91, 0.9125, 0.915, 0.9175, 0.91875, 0.92, 0.92125, 0.9225, 0.92375, 0.925, 0.92625, 0.9275, 0.92875, 0.93, 0.93125, 0.9325, 0.93375, 0.935, 0.93625, 0.9375, 0.93875, 0.94, 0.94125, 0.9425, 0.94375, 0.945, 0.94625, 0.9475, 0.94875, 0.95, 0.95125, 0.9525, 0.95375, 0.955, 0.95625, 0.9575, 0.95875, 0.96, 0.96125, 0.9625, 0.96375, 0.965, 0.96625, 0.9675, 0.97, 0.97125, 0.9725, 0.973125, 0.97375, 0.974375, 0.975, 0.975625, 0.97625, 0.976875, 0.9775, 0.978125, 0.97875, 0.9790625, 0.979375, 0.9796875, 0.98, 0.9803125, 0.980625, 0.9809375, 0.98125, 0.9815625, 0.981875, 0.9821875, 0.9825, 0.9828125, 0.983125, 0.9834375, 0.98375, 0.9840625, 0.984375, 0.9846875, 0.985, 0.9853125, 0.985625, 0.98578125, 0.9859375, 0.98609375, 0.98625, 0.98640625, 0.9865625, 0.98671875, 0.986875, 0.98703125, 0.9871875, 0.98734375, 0.9875, 0.98765625, 0.9878125, 0.98796875, 0.988125, 0.98828125, 0.9884375, 0.98859375, 0.98875, 0.98890625, 0.9890625, 0.98921875, 0.989375, 0.98953125, 0.9896875, 0.99, 0.9903125, 0.990625, 0.9909375, 0.99125, 0.9915625, 0.991875, 0.9925, 0.99375, 0.9940625, 0.994375, 0.99453125, 0.9946875, 0.99484375, 0.995, 0.99515625, 0.9953125, 0.99546875, 0.995625, 0.99578125, 0.9959375, 0.99609375, 0.99625, 0.99640625, 0.9965625, 0.996875, 0.9971875, 0.9975, 0.9978125, 0.998125, 0.9984375, 0.99875, 0.9990625, 0.999375, 1, 1.000625, 1.00125, 1.001875, 1.0025, 1.003125, 1.00375, 1.004375, 1.005, 1.005625, 1.00625, 1.0075, 1.00875, 1.01, 1.01125, 1.0125, 1.01375, 1.015, 1.01625, 1.0175, 1.01875, 1.02, 1.0225, 1.025, 1.0275, 1.03, 1.0325, 1.035, 1.0375, 1.04, 1.0425, 1.045, 1.0475, 1.05, 1.055, 1.06, 1.065, 1.07, 1.075, 1.08, 1.085, 1.09, 1.095, 1.1, 1.105, 1.11, 1.12, 1.13, 1.14, 1.15, 1.16, 1.17, 1.18, 1.19, 1.2, 1.21, 1.22, 1.23, 1.24, 1.25, 1.26, 1.27, 1.28, 1.29, 1.3, 1.31, 1.32, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.385, 1.39, 1.395, 1.4, 1.405, 1.4075, 1.41, 1.4125, 1.415, 1.4175, 1.42, 1.4225, 1.425, 1.4275, 1.43, 1.4325, 1.435, 1.4375, 1.44, 1.4425, 1.445, 1.4475, 1.45, 1.455, 1.46, 1.465, 1.4675, 1.47, 1.4725, 1.475, 1.4775, 1.48, 1.48, 1.5, 1.50002],
      "fY" : [0, 0.0775860841298984, 0.0775860841298984, 0.101869061753119, 0.121329968040091, 0.152861176920185, 0.201228044779169, 0.239586890998082, 0.272207725295376, 0.326889310640829, 0.372549283578646, 0.412221741873113, 0.447524527449143, 0.50863847173589, 0.56058288499159, 0.605846761173767, 0.645951407283104, 0.681914891107356, 0.744140117390677, 0.796482062202618, 0.841441235364637, 0.880764605192265, 0.91576874098243, 0.947509268188777, 0.976879683893159, 1.00467475839271, 1.03163539926259, 1.05848403015257, 1.08595601090107, 1.11483109802098, 1.14596851809456, 1.18034958963433, 1.21913298432642, 1.26372992841497, 1.31591050910925, 1.37795894224203, 1.41359322061504, 1.45290744152024, 1.4964568225411, 1.54489968730286, 1.59902291460362, 1.65977501893089, 1.72830960491132, 1.80604309450217, 1.89473234598837, 1.94385275092148, 1.99658038213914, 2.05328422924106, 2.11438243222551, 2.18035042924729, 2.251730713967, 2.32914457126987, 2.41330625578036, 2.50504020064834, 2.60530200294071, 2.71520413765899, 2.8360476192863, 2.96936117634365, 3.04124597665841, 3.11694995403767, 3.19675191047635, 3.28095634106006, 3.36989624159804, 3.46393626103138, 3.56347624320476, 3.66895520790827, 3.78085582669866, 3.89970945471563, 4.02610178520809, 4.16067919827936, 4.30415587866801, 4.45732177800662, 4.62105149313912, 4.79631412103108, 4.98418412857976, 5.08321438722903, 5.18585323633054, 5.29227006764466, 5.40264325010012, 5.51716056932993, 5.63601967118056, 5.75942850433407, 5.88760575581052, 6.02078127144244, 6.15919645137317, 6.3031046081531, 6.45277127200488, 6.60847442419461, 6.7705046350614, 6.93916507797504, 7.11477138414248, 7.2976512955722, 7.48814406440232, 7.68659953594435, 7.89337683989512, 8.10884259889875, 8.33336854563994, 8.56732841854834, 8.81109398160319, 9.06502998529408, 9.32948785321527, 9.60479784186544, 9.89125938002264, 10.1891292489071, 10.4986072160714, 10.8198186861018, 11.1527938822806, 11.4974430291833, 11.8535269722858, 12.2206226547178, 12.5980828835098, 12.9849898710026, 13.380102147081, 13.7817946218498, 14.1879918529763, 15.002903013947, 15.4045305922211, 15.7963230811574, 15.9868454999825, 16.1727724178367, 16.3532685180903, 16.5274350590748, 16.6943074368701, 16.852852686713, 17.0019668027399, 17.140471679065, 17.267111360198, 17.3805471144203, 17.4318709000112, 17.4793505744741, 17.5227919563784, 17.5619937639007, 17.596746991263, 17.6268341323479, 17.6520282087766, 17.6720915462307, 17.6867742241255, 17.6958120975487, 17.6989242529606, 17.6958097047312, 17.6861430587312, 17.6695687462857, 17.6456932400253, 17.6140743550573, 17.5742062269884, 17.5254976743798, 17.4672400563027, 17.3985576920231, 17.3183277212272, 17.2250426524236, 17.1728698010219, 17.1165556055714, 17.055647357071, 16.9895554456497, 16.9174836178474, 16.8383052691213, 16.7503235274995, 16.6507442562591, 16.5342778953963, 16.3879552352159, 16.1372359845828, 15.2942238623762, 14.9557557074879, 14.7003042627792, 14.4864793821564, 14.2989047760566, 14.1298260647216, 13.9746757108098, 13.8304910883319, 13.6952188969886, 13.5673651798853, 13.4458016260939, 13.3296504351539, 13.2182119585589, 13.1109171407352, 13.007295083855, 12.8095458703886, 12.6224359253279, 12.4440535033217, 12.2728936048173, 12.107726519373, 11.9475096717637, 11.7913238329732, 11.4876847115894, 10.8900389429926, 10.7350402080105, 10.5725773094023, 10.4866521363424, 10.3957104856074, 10.2969179407994, 10.1839233418237, 10.0330195466253, 9.64391238377938, 9.47753009345901, 9.35469744602323, 9.25136115746113, 9.15996129733802, 9.07692106858939, 9.00020273051411, 8.92850993897369, 8.8609547055707, 8.73584969310146, 8.6213762302452, 8.5153362134319, 8.41623557679319, 8.32299812164083, 8.23481448564187, 8.1510553839602, 8.07121844006613, 7.9948938911622, 7.85147465524717, 7.71865217946668, 7.59483523053385, 7.47879951988565, 7.36957600350798, 7.26638020598698, 7.16856534359586, 7.07559001667315, 6.98699522371438, 6.90238756392052, 6.82142667874223, 6.66929370310153, 6.52861972004076, 6.39784380405416, 6.27570830354498, 6.16118301859193, 6.0534122506601, 5.95167675565542, 5.85536574158682, 5.76395583220055, 5.67699498114856, 5.59408997972219, 5.43911186728814, 5.29672512611499, 5.16511625558999, 5.04282859940002, 4.92867513934975, 4.82167649445679, 4.72101581113594, 4.62600528177031, 4.53606085726587, 4.45068285230567, 4.36944086520545, 4.29196190785057, 4.14703336677935, 4.01374566384747, 3.89042106953458, 3.77573140258461, 3.66861151414771, 3.56819758298194, 3.47378216903736, 3.38478086500023, 3.30070714843337, 3.22115314406021, 3.14577471900645, 3.07427980416681, 2.94197895436645, 2.8226474041609, 2.71508421481608, 2.61837399879228, 2.53180820700554, 2.45483132986799, 2.38700385225054, 2.32797669470224, 2.27747363396595, 2.23527929657419, 2.20123101742751, 2.17521329332136, 2.15715381684638, 2.1470201860129, 2.14481635722315, 2.15057772524664, 2.16436332460602, 2.18624296188721, 2.21627595684662, 2.25447634972189, 2.30075654756206, 2.35483687717031, 2.41610162632746, 2.4833720325797, 2.55455290452296, 2.62609388779607, 2.69219741860635, 2.72052148946999, 2.74372957900663, 2.75994244859794, 2.76691280908484, 2.76200869376327, 2.75417915989591, 2.74223024351336, 2.72574103149087, 2.704280592503, 2.67741492249933, 2.64471570734424, 2.6057710222814, 2.56019800416191, 2.50765741436492, 2.44786985668446, 2.38063322808383, 2.30584076998435, 2.22349886975048, 2.13374356002669, 2.03685450806564, 1.93326521249929, 1.82356816435022, 1.70851390788241, 1.46607245774316, 1.21463624139732, 0.964244464316915, 0.84269363496816, 0.725253755605239, 0.613100024225521, 0.50731353679566, 0.408870147750693, 0.318640754051247, 0.318640754051247, 0.318640754051247, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_fit1d_FitX_X_X_Norm[mpipi_X]12",
        "fTitle" : "Projection of Fit1D FitX_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 320,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 318,
          "fXmin" : 0.135976,
          "fXmax" : 1.624024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19.4688166782567,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19.4688166782567,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitX_X",
      "_ymin" : 0,
      "_ymax" : 17.6989242529606,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_Cut[sample==sample::X]",
      "fTitle" : "Histogram of ds_1000_plot__mpipi_X",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 60,
      "fX" : [0.29, 0.31, 0.33, 0.35, 0.37, 0.39, 0.41, 0.43, 0.45, 0.47, 0.49, 0.51, 0.53, 0.55, 0.57, 0.59, 0.61, 0.63, 0.65, 0.67, 0.69, 0.71, 0.73, 0.75, 0.77, 0.79, 0.81, 0.83, 0.85, 0.87, 0.89, 0.91, 0.93, 0.95, 0.97, 0.99, 1.01, 1.03, 1.05, 1.07, 1.09, 1.11, 1.13, 1.15, 1.17, 1.19, 1.21, 1.23, 1.25, 1.27, 1.29, 1.31, 1.33, 1.35, 1.37, 1.39, 1.41, 1.43, 1.45, 1.47],
      "fY" : [-0.567321121692657, -0.287464320659637, -1.53587806224823, -0.410684198141098, 3.2601957321167, 4.39826536178589, -0.33907812833786, 0.920383930206299, 2.61057329177856, 10.9351148605347, -2.54316687583923, -1.88127613067627, -3.19921207427979, -0.452834814786911, 4.10489892959595, 1.24366629123688, -1.38569307327271, 4.07619667053223, -3.07099032402039, 0.654870212078094, 0.682936191558838, 1.542809009552, 1.88779425621033, 3.10002040863037, 5.34194707870483, 1.5994246006012, -1.47127199172974, 4.08762073516846, 2.2021632194519, -2.15876197814941, 0.216873735189438, 5.56165647506714, 2.1273672580719, 14.4956283569336, 24.9195537567139, 15.7490568161011, 2.47051930427551, 2.94480609893799, 1.31647431850433, 1.49000000953674, -0.0426712334156036, 3.38414764404297, 2.32083654403687, 5.70222949981689, -1.70409560203552, 7.05183553695679, 1.02217483520508, 0.180823653936386, 5.95409154891968, 4.82660579681396, 5.42340183258057, 3.59894871711731, 2.89432764053345, 0.464466720819473, -0.42644077539444, -0.113555267453194, 3.28079867362976, 5.55481290817261, 2.18771195411682, -1.09916710853577],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph_h_ds_1000_Cut[sample==sample::X]3004",
        "fTitle" : "Histogram of ds_1000_plot__mpipi_X",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.16,
          "fXmax" : 1.6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -8.75890311544976,
          "fXmax" : 34.4946223297207,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 34.4946223297207,
        "fMinimum" : -8.75890311544976,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEXhigh" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEYlow" : [0.483444264176388, 0.553168531951271, 1.9987290403487, 1.0394086480606, 2.19866383024174, 2.55300015669323, 1.08935379980882, 2.47867811942747, 3.02237029118701, 4.37992254152436, 2.44248585333447, 1.4092055445947, 1.5991079180435, 1.49400871757478, 3.1513738065605, 2.0515115871396, 2.13040720711339, 3.38469861724621, 1.68177706677398, 2.80549016863569, 2.79992817374795, 3.1700104099885, 3.36452922722784, 3.04797812339777, 4.20417300704124, 3.21667142574924, 3.06049257549811, 3.25225152448337, 3.35308792332192, 2.99568068353614, 2.72298263007509, 3.46804318790816, 3.19023996981571, 4.61587286991935, 5.97060811924263, 5.45295057810018, 3.7437935631228, 3.41091910299841, 2.31364574782266, 3.19125942978587, 2.67351120121611, 3.1171780630619, 2.69474093527779, 3.55832626719162, 2.11625850275748, 3.8400452851613, 2.41913395042701, 2.02566627184533, 3.71517227550194, 3.22845163811643, 3.39411927886008, 2.5873304110331, 2.4149790018193, 1.76575201784218, 1.72921596004678, 1.44835510187389, 2.31113131812168, 2.79937740067689, 1.91080324225453, 0.757102299936289],
      "fEYhigh" : [0.483444264176388, 0.553168531951271, 1.9987290403487, 1.0394086480606, 2.19866383024174, 2.55300015669323, 1.08935379980882, 2.47867811942747, 3.02237029118701, 4.37992254152436, 2.44248585333447, 1.4092055445947, 1.5991079180435, 1.49400871757478, 3.1513738065605, 2.0515115871396, 2.13040720711339, 3.38469861724621, 1.68177706677398, 2.80549016863569, 2.79992817374795, 3.1700104099885, 3.36452922722784, 3.04797812339777, 4.20417300704124, 3.21667142574924, 3.06049257549811, 3.25225152448337, 3.35308792332192, 2.99568068353614, 2.72298263007509, 3.46804318790816, 3.19023996981571, 4.61587286991935, 5.97060811924263, 5.45295057810018, 3.7437935631228, 3.41091910299841, 2.31364574782266, 3.19125942978587, 2.67351120121611, 3.1171780630619, 2.69474093527779, 3.55832626719162, 2.11625850275748, 3.8400452851613, 2.41913395042701, 2.02566627184533, 3.71517227550194, 3.22845163811643, 3.39411927886008, 2.5873304110331, 2.4149790018193, 1.76575201784218, 1.72921596004678, 1.44835510187389, 2.31113131812168, 2.79937740067689, 1.91080324225453, 0.757102299936289],
      "_yAxisLabel" : "Events \/ ( 0.02 )",
      "_ymin" : -5.15444266168555,
      "_ymax" : 30.8901618759565,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.02,
      "_nSigma" : 1,
      "_entries" : 155.098467335105,
      "_rawEntries" : 1459.30398492062
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 415,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
